Formula Slicing: Inductive Invariants from Preconditions

We propose a "formula slicing" method for finding inductive invariants. It is based on the observation that many loops in the program affect only a small part of the memory, and many invariants which were valid before a loop are still valid after. Given a precondition of the loop, obtained from the preceding program fragment, we weaken it until it becomes inductive. The weakening procedure is guided by counterexamples-to-induction given by an SMT solver. Our algorithm applies to programs with arbitrary loop structure, and it computes the strongest invariant in an abstract domain of weakenings of preconditions. We call this algorithm "formula slicing", as it effectively performs "slicing" on formulas derived from symbolic execution. We evaluate our algorithm on the device driver benchmarks from the International Competition on Software Verification (SV-COMP), and we show that it is competitive with the state-of-the-art verification techniques.

==> results/histogram.dat <==
1 730872
4 33501
8 10823
12 3536
16 1577
20 1216
24 945
28 148
32 240
36 209
40 156
44 101
48 59
52 27
56 111
60 8
64 11
68 4
72 1
76 3


==> results/quantile_plot.dat <==
0 2.911596729 2.951760265 3.12254358 1
1 2.952431572 2.958777857 3.123872167 1
2 2.956067262 2.96441499999 3.135576691 1
3 2.962486783 2.97652905101 3.135819043 1
4 2.967891581 2.97873649199 3.139516694 1
5 2.974173406 2.983334915 3.142255566 1
6 2.97696531301 2.994456917 3.150749713 1
7 2.981401371 2.99528628001 3.155032035 1
8 2.983671862 2.997593401 3.158022307 1
9 2.98433932 3.00107904 3.15808916 1
10 2.987809738 3.003151578 3.165163198 1
11 2.989506529 3.004200435 3.178266272 1
12 2.990897864 3.00447700701 3.18147844 1
13 2.992660837 3.00628069699 3.184693691 1
14 2.99372247 3.00743131099 3.190308925 1
15 2.994933711 3.015267603 3.191147423 1
16 2.996664068 3.016427066 3.198278587 1
17 3.00335729701 3.018648671 3.199597031 1
18 3.004975278 3.022084401 3.200271907 1
19 3.007037459 3.022187019 3.201251584 1
20 3.011298777 3.030503482 3.201997111 1
21 3.012268462 3.030790114 3.203147166 1
22 3.014306546 3.034257976 3.20361277 1
23 3.021378878 3.035109048 3.20597929 1
24 3.021957814 3.03766078901 3.210031763 1
25 3.02291236 3.038950377 3.212105403 1
26 3.022912662 3.039479285 3.213610555 1
27 3.023403513 3.039969352 3.213889879 1
28 3.029898929 3.041399194 3.21399659 1
29 3.030557674 3.041871867 3.215053621 1
30 3.032318398 3.042001776 3.217775997 1
31 3.032595357 3.04229862901 3.218112369 1
32 3.033098338 3.044647424 3.221311013 1
33 3.03547088301 3.04474960599 3.222591536 1
34 3.036642715 3.04713371499 3.223480006 1
35 3.03898803701 3.047635044 3.224014518 1
36 3.038988841 3.048678309 3.225923926 1
37 3.041083349 3.050163583 3.226755954 1
38 3.041835951 3.05062395601 3.229493869 1
39 3.042272402 3.05369458599 3.230415822 1
40 3.048310432 3.05441029101 3.23357282 1
41 3.04993442 3.05516890901 3.234864566 1
42 3.052099998 3.05913055599 3.235308599 1
43 3.052942971 3.059981592 3.237670716 1
44 3.053283199 3.061057014 3.237688999 1
45 3.054834668 3.06132265599 3.239425198 1
46 3.055032983 3.063848158 3.239992803 1
47 3.056461326 3.06572474301 3.240166306 1
48 3.056464768 3.066797933 3.24177499 1
49 3.057082347 3.067562451 3.245162456 1
50 3.057948066 3.06837105801 3.245276137 1
51 3.058437797 3.06837323001 3.245334905 1
52 3.059192027 3.070266575 3.249736197 1
53 3.060649127 3.07043079399 3.250023048 1
54 3.061338844 3.07145536201 3.250206395 1
55 3.062204116 3.07185640301 3.250440602 1
56 3.063770826 3.07229109599 3.251044998 1
57 3.064896359 3.0748917 3.25239536 1
58 3.065608642 3.07521680801 3.253749108 1
59 3.066681136 3.07675362201 3.254009868 1
60 3.067348725 3.083979086 3.257286496 1
61 3.068530421 3.084110779 3.2594916 1
62 3.06987035101 3.08485139901 3.261370939 1
63 3.072378878 3.08623976199 3.261635697 1
64 3.072587428 3.087181347 3.261785997 1
65 3.072610865 3.087238233 3.261809545 1
66 3.072723124 3.08931479001 3.262327857 1
67 3.072743495 3.090650293 3.262693724 1
68 3.074804453 3.094634113 3.264025344 1
69 3.077992241 3.098657432 3.265092044 1
70 3.078438334 3.099385318 3.265142523 1
71 3.081966237 3.09998914599 3.265820687 1
72 3.082994251 3.10684722301 3.265955847 1
73 3.08393966 3.10755672 3.267149223 1
74 3.08889909701 3.10912605001 3.269655691 1
75 3.089142268 3.109851538 3.270747904 1
76 3.08925801999 3.11045644 3.272190285 1
77 3.09163765499 3.11895292201 3.273332706 1
78 3.093336951 3.11976204399 3.274349435 1
79 3.094368388 3.11982295899 3.274774481 1
80 3.094997144 3.120507168 3.275186506 1
81 3.096111687 3.125127473 3.275749469 1
82 3.097473834 3.125652434 3.280126531 1
83 3.098016713 3.126570601 3.281320582 1
84 3.099398727 3.12773745101 3.28136631 1
85 3.10165230501 3.13157005599 3.281962588 1
86 3.103074979 3.133775137 3.282170427 1
87 3.103749077 3.13472711701 3.285678142 1
88 3.103899239 3.13695186601 3.291070582 1
89 3.104814445 3.137098038 3.291224341 1
90 3.105110678 3.137992822 3.292619879 1
91 3.107041617 3.13946787 3.293533685 1
92 3.108217076 3.140896977 3.293847472 1
93 3.110895251 3.140923898 3.294096824 1
94 3.112626741 3.141218077 3.296772168 1
95 3.11488974099 3.142880263 3.297166713 1
96 3.118573401 3.143591292 3.298014562 1
97 3.118983915 3.145200984 3.299066142 1
98 3.119834448 3.145714097 3.299963213 1
99 3.120009289 3.14754240699 3.301014386 1
100 3.122205365 3.152704792 3.305800135 1
101 3.123518854 3.15378347 3.306897187 1
102 3.128796041 3.158482939 3.308409581 1
103 3.129198953 3.15964199399 3.309235976 1
104 3.132267572 3.162765888 3.309454361 1
105 3.13229686701 3.162846469 3.309818911 1
106 3.133657948 3.164623484 3.309930496 1
107 3.13390668599 3.166911704 3.310250319 1
108 3.133991571 3.16716571801 3.310960115 1
109 3.134358012 3.167411681 3.311048471 1
110 3.134817986 3.17422633299 3.311422434 1
111 3.135309386 3.17447312799 3.311511569 1
112 3.14035507099 3.17975137899 3.312736571 1
113 3.140594589 3.179871089 3.314229634 1
114 3.142001378 3.18031908499 3.316642222 1
115 3.142766393 3.18427471799 3.319799343 1
116 3.143192434 3.186041218 3.325698052 1
117 3.145996838 3.18783436299 3.330858196 1
118 3.148199952 3.190098917 3.331786277 1
119 3.148860193 3.19013895201 3.334321262 1
120 3.153389349 3.19117282299 3.337228625 1
121 3.153473613 3.19298490201 3.337852086 1
122 3.15656733 3.193596058 3.338061715 1
123 3.15802683801 3.196113809 3.339227138 1
124 3.158047887 3.19675011 3.34005195 1
125 3.159735985 3.198135403 3.341593549 1
126 3.160865069 3.19944064501 3.34328569 1
127 3.161883406 3.200923211 3.345117595 1
128 3.163324348 3.20351420199 3.345490036 1
129 3.163513535 3.20359504099 3.346042363 1
130 3.16474806 3.206763493 3.346081727 1
131 3.167803915 3.207586348 3.347091553 1
132 3.168552933 3.207806555 3.349177719 1
133 3.168777732 3.21154535101 3.349809024 1
134 3.16884886999 3.21305972899 3.351973127 1
135 3.16892953101 3.214298311 3.356082537 1
136 3.169862141 3.215297125 3.358621527 1
137 3.172270807 3.21550972101 3.359548194 1
138 3.172922452 3.21602518001 3.361058799 1
139 3.173070208 3.21714486199 3.361654312 1
140 3.174637476 3.21763296 3.364732911 1
141 3.17551432 3.218193675 3.366824159 1
142 3.176926393 3.219259038 3.368564724 1
143 3.176933983 3.219275778 3.369624644 1
144 3.177154481 3.219977063 3.370210555 1
145 3.1830919 3.222761165 3.372035427 1
146 3.18460085501 3.22463735699 3.372137185 1
147 3.185851298 3.22577173299 3.373717387 1
148 3.186997419 3.22953423701 3.37429788 1
149 3.19595178799 3.22982756101 3.375003027 1
150 3.196394324 3.23077032299 3.376053107 1
151 3.199524083 3.23307793699 3.376235552 1
152 3.199613882 3.23318728201 3.376718888 1
153 3.202298498 3.234261392 3.379844959 1
154 3.204286147 3.235222729 3.380141844 1
155 3.205496466 3.23575106999 3.38065293 1
156 3.206050642 3.235799281 3.382737382 1
157 3.206471551 3.23904652 3.384010006 1
158 3.206597487 3.239396034 3.386061351 1
159 3.21271265201 3.239878496 3.388885679 1
160 3.213121067 3.241303913 3.392655376 1
161 3.213212453 3.241893691 3.397317472 1
162 3.21499078 3.24481358001 3.398452542 1
163 3.216223097 3.246042495 3.401236988 1
164 3.218069256 3.249367418 3.402992397 1
165 3.218899467 3.249478707 3.407395643 1
166 3.219315043 3.250177112 3.410712964 1
167 3.219991997 3.254861298 3.411339952 1
168 3.22050312 3.255515321 3.412333843 1
169 3.223814318 3.257663821 3.413289508 1
170 3.225360171 3.25882543701 3.414246549 1
171 3.227482783 3.261431173 3.418232612 1
172 3.227810052 3.263260974 3.420951638 1
173 3.232874277 3.263581109 3.428562251 1
174 3.240343051 3.264590035 3.430283582 1
175 3.24112124 3.26652794301 3.433907311 1
176 3.244792411 3.268768112 3.437506127 1
177 3.24625649001 3.271863923 3.4387695 1
178 3.249238178 3.27981380299 3.440072134 1
179 3.25010291101 3.28344237 3.442318776 1
180 3.254266651 3.28462252401 3.444701923 1
181 3.255805429 3.28484380401 3.44800006 1
182 3.279440061 3.29873302601 3.456456266 1
183 3.280978313 3.299572281 3.456503435 1
184 3.285582645 3.303696751 3.456819817 1
185 3.28638135 3.304861198 3.458342657 1
186 3.292045081 3.305639581 3.459207832 1
187 3.292815748 3.308569431 3.472493469 1
188 3.295066971 3.31030905199 3.47496748 1
189 3.334538627 3.312913275 3.477755865 1
190 3.341110066 3.315695289 3.491232927 1
191 3.351971312 3.323344103 3.518069578 1
192 3.36157861901 3.35405688299 3.541485186 1
193 3.370010086 3.38175394399 3.582810357 1
194 3.375218275 3.41305147701 3.585407022 1
195 3.39117329801 3.44543576799 3.60885317 1
196 3.432108845 3.467690839 3.616873761 1
197 3.433710233 3.48275074399 3.621007673 1
198 3.439504327 3.497277779 3.634449795 1
199 3.449787923 3.507074729 3.650618638 1
200 3.58096718 3.54621001901 3.664048161 1
201 3.591335805 3.54636570701 3.686344573 1
202 3.598530601 3.56045069899 3.686820089 1
203 3.610396493 3.579168825 3.695263907 1
204 3.631654962 3.606060455 3.731669887 1
205 3.63210775 3.619321444 3.753726258 1
206 3.662501992 3.624141464 3.775997801 1
207 3.669958552 3.653044928 3.792529993 1
208 3.672892862 3.71540507801 3.807715345 1
209 3.678888367 3.718352144 3.812847257 1
210 3.6830805 3.727483219 3.832819077 1
211 3.709609382 3.73326967399 3.833288417 1
212 3.732122634 3.75495836401 3.834771897 1
213 3.75548030801 3.755299122 3.840168873 1
214 3.756273064 3.773609262 3.861480821 1
215 3.756799617 3.77661868201 3.868373174 1
216 3.784492423 3.79723738301 3.890829295 1
217 3.795219704 3.80895968899 3.894820985 1
218 3.807179608 3.815501376 3.907179876 1
219 3.82495248 3.83867193 3.923378395 1
220 3.837297963 3.86090223701 3.974628793 1
221 3.83904315 3.86469811901 3.986694723 1
222 3.841980671 3.865423393 3.987000456 1
223 3.844072788 3.882576326 3.995820868 1
224 3.845723005 3.88811345199 4.001829501 1
225 3.850720008 3.89528556999 4.047167449 1
226 3.851823876 3.903614036 4.064469131 1
227 3.856108818 3.907412602 4.067263696 1
228 3.858518036 3.91540741299 4.06917994 1
229 3.877436262 3.91698660399 4.080299121 1
230 3.88383670701 3.92098492 4.081765265 1
231 3.891254949 3.92970937201 4.095592958 1
232 3.914012789 3.931186109 4.099310599 1
233 3.915646551 3.93139223399 4.099825715 1
234 3.922778091 3.94624328101 4.105568073 1
235 3.926575876 3.951395057 4.134574921 1
236 3.930391407 3.958577011 4.13457701 1
237 3.935570269 3.972719055 4.137110211 1
238 3.952253735 3.973892936 4.140448324 1
239 3.966468619 3.980510585 4.144090019 1
240 3.968385072 3.982375889 4.15623816 1
241 3.970142288 3.98799718999 4.156703796 1
242 3.974978863 3.994340634 4.158484138 1
243 3.97665006 4.008392858 4.167057996 1
244 3.97897792399 4.012762906 4.167099489 1
245 3.985647552 4.034501117 4.16729051 1
246 3.992608212 4.039173119 4.175703208 1
247 3.992624329 4.04431976199 4.177991895 1
248 4.002612562 4.053310773 4.185668373 1
249 4.01065303 4.072531752 4.186464096 1
250 4.023926208 4.076848804 4.189494172 1
251 4.02699449 4.080021788 4.191245964 1
252 4.028752809 4.09549117599 4.197443645 1
253 4.037399086 4.09622161799 4.213081378 1
254 4.03875629701 4.096305794 4.226028705 1
255 4.047680637 4.098151981 4.230207347 1
256 4.072025165 4.105388532 4.232055677 1
257 4.075090175 4.106797984 4.23956226 1
258 4.082379837 4.108927322 4.243739902 1
259 4.096150487 4.110236208 4.254846787 1
260 4.108078844 4.11354727299 4.255019585 1
261 4.11995043 4.13255890699 4.259800018 1
262 4.127335939 4.13754367399 4.261906442 1
263 4.128698309 4.14222066999 4.263668788 1
264 4.13129047699 4.14509544701 4.263780982 1
265 4.131907971 4.156719825 4.272462996 1
266 4.1569602 4.165721825 4.28183848 1
267 4.15734888001 4.16604789501 4.285848516 1
268 4.171527376 4.16664483699 4.303664121 1
269 4.172414319 4.18148734499 4.306718251 1
270 4.19358733499 4.187006837 4.308667073 1
271 4.215607009 4.19535540701 4.318151604 1
272 4.21742127099 4.197598239 4.346618505 1
273 4.218190944 4.19898216199 4.349675111 1
274 4.248072195 4.204151995 4.369734482 1
275 4.248349124 4.207043373 4.371303288 1
276 4.248974296 4.23551535701 4.372541488 1
277 4.25007013 4.24156665 4.372999187 1
278 4.255002993 4.264859886 4.37734021 1
279 4.255778688 4.26834528 4.381292002 1
280 4.277798984 4.27133536301 4.389257513 1
281 4.27788021 4.274007421 4.389703445 1
282 4.280344167 4.281138805 4.395726191 1
283 4.282019759 4.28916342101 4.400494341 1
284 4.287332524 4.290374232 4.401072009 1
285 4.29234885101 4.29176873399 4.403654698 1
286 4.295602484 4.29416335899 4.406045008 1
287 4.299026088 4.294678217 4.414836671 1
288 4.329602188 4.29856766701 4.426884144 1
289 4.33046242 4.299289637 4.431318253 1
290 4.332482473 4.311689239 4.431492878 1
291 4.339034571 4.31225753301 4.441467634 1
292 4.340006396 4.31512711299 4.451943921 1
293 4.34014856 4.32386007899 4.4587409 1
294 4.341273709 4.32488698099 4.461017614 1
295 4.342927442 4.33746682999 4.46145249 1
296 4.345785057 4.34156643199 4.467409089 1
297 4.347557914 4.34229304901 4.47232312 1
298 4.351031877 4.353346401 4.478085422 1
299 4.351425652 4.35629781699 4.480776221 1
300 4.354447775 4.363187625 4.482303685 1
301 4.355385231 4.36492860499 4.482686943 1
302 4.358193092 4.36953235601 4.492108129 1
303 4.359782886 4.37738710201 4.503304244 1
304 4.361066858 4.391481988 4.506875055 1
305 4.366728511 4.40350671399 4.511632609 1
306 4.367323799 4.410589964 4.513522225 1
307 4.36826082 4.41880877801 4.515319656 1
308 4.373084911 4.422261036 4.520128519 1
309 4.380866115 4.42570084101 4.521591234 1
310 4.388909691 4.43136150201 4.526293841 1
311 4.391529708 4.43280312599 4.526725199 1
312 4.3991165 4.43597738 4.538508512 1
313 4.410202448 4.435988336 4.542768237 1
314 4.418308132 4.44114527 4.542795431 1
315 4.423029612 4.441725354 4.549002351 1
316 4.425067751 4.44501860099 4.555705604 1
317 4.427530095 4.445949912 4.556668743 1
318 4.436044489 4.44759865401 4.571223749 1
319 4.440860468 4.45073817001 4.577985325 1
320 4.441563944 4.461122611 4.578602517 1
321 4.447710616 4.46310712901 4.58497502 1
322 4.456229127 4.466922338 4.587795219 1
323 4.462696063 4.468891282 4.58834125 1
324 4.466077277 4.471822211 4.592775011 1
325 4.468090796 4.472574645 4.595667993 1
326 4.471536503 4.47622170601 4.598831773 1
327 4.47483406799 4.47777463601 4.603216058 1
328 4.476843026 4.48081551101 4.606218181 1
329 4.484100154 4.487855067 4.606388837 1
330 4.498448449 4.4929383 4.619732474 1
331 4.501624024 4.49315796401 4.622103682 1
332 4.50236975 4.50156447801 4.624493165 1
333 4.50861749901 4.504299283 4.631943293 1
334 4.50898433199 4.50804088901 4.631990949 1
335 4.511283158 4.50901807001 4.636912767 1
336 4.512362087 4.52129739401 4.640528583 1
337 4.530302747 4.52265764201 4.643495021 1
338 4.543021858 4.530934857 4.646238109 1
339 4.544480777 4.53967101 4.647866607 1
340 4.554187803 4.54183857801 4.648722972 1
341 4.55565927101 4.568140085 4.652782692 1
342 4.556538531 4.576759708 4.655808404 1
343 4.55680984299 4.58688317001 4.65854092 1
344 4.57701042799 4.598707041 4.663552497 1
345 4.577057849 4.59912215799 4.672582497 1
346 4.577546848 4.60019809 4.673352812 1
347 4.578789849 4.605258881 4.674792713 1
348 4.583539362 4.606159576 4.676946489 1
349 4.584036829 4.60908695801 4.68537048 1
350 4.600113386 4.616291488 4.68572522 1
351 4.608308466 4.617243391 4.690495766 1
352 4.610010896 4.62885075899 4.691678965 1
353 4.61408516701 4.62966474 4.701137942 1
354 4.61894899 4.629765572 4.707197765 1
355 4.624386322 4.63945268099 4.718283358 1
356 4.627032019 4.647652802 4.720041538 1
357 4.629484486 4.647851556 4.723914085 1
358 4.63622267301 4.647975261 4.729130447 1
359 4.636787972 4.65096436901 4.73074219 1
360 4.643506757 4.65203807301 4.731577161 1
361 4.646826401 4.65503164301 4.731591475 1
362 4.653681325 4.65780446501 4.732276788 1
363 4.658691141 4.66305262099 4.738255033 1
364 4.65915948 4.674771117 4.738327436 1
365 4.669599914 4.676623775 4.741417228 1
366 4.670973217 4.679684405 4.750270229 1
367 4.67132981 4.68754847099 4.754848795 1
368 4.67476379 4.69828462201 4.75829347 1
369 4.67493545599 4.707566927 4.759266573 1
370 4.676739916 4.70876888299 4.766335322 1
371 4.67895439 4.71855018199 4.766619153 1
372 4.689531292 4.719895124 4.769241736 1
373 4.69182541899 4.72088900201 4.771333905 1
374 4.69958726899 4.72414646999 4.774882705 1
375 4.700602141 4.72472420101 4.776617005 1
376 4.703436947 4.724975397 4.777361834 1
377 4.704119053 4.725145406 4.778710105 1
378 4.707898156 4.72601103001 4.784628126 1
379 4.71378776999 4.731288462 4.788105856 1
380 4.716911991 4.73702981501 4.791172142 1
381 4.718268345 4.74389943499 4.791843017 1
382 4.722566707 4.74655401699 4.800253195 1
383 4.724498272 4.750844369 4.801494049 1
384 4.726278893 4.75803316099 4.807101907 1
385 4.726423211 4.76510548899 4.809046979 1
386 4.73333971 4.773482872 4.812347788 1
387 4.734138788 4.777793049 4.820134627 1
388 4.735960314 4.778625048 4.823553259 1
389 4.738378031 4.77909000299 4.833643168 1
390 4.740381327 4.78092794299 4.836231636 1
391 4.742501605 4.78371571501 4.8365585 1
392 4.752693575 4.795493039 4.838019652 1
393 4.75794186701 4.79648721799 4.847106271 1
394 4.759632414 4.80168399699 4.855452791 1
395 4.759963574 4.808186596 4.856142022 1
396 4.76511074301 4.808782571 4.856732924 1
397 4.767473856 4.80976337599 4.85707804 1
398 4.776357488 4.812397218 4.858063153 1
399 4.776555648 4.81428885799 4.859512768 1
400 4.786702526 4.814342007 4.866432784 1
401 4.788118649 4.833925698 4.880118786 1
402 4.78817877299 4.83582452701 4.880735423 1
403 4.78848323099 4.836623795 4.881872227 1
404 4.789199533 4.83761006 4.882731088 1
405 4.79003088 4.838413365 4.885647851 1
406 4.797942002 4.83966088999 4.885895973 1
407 4.798271613 4.840522703 4.890926477 1
408 4.808364698 4.843240703 4.904986356 1
409 4.813727721 4.84428769899 4.907944822 1
410 4.828644259 4.85525478701 4.92024212 1
411 4.828661659 4.857097396 4.926284221 1
412 4.831028641 4.86044817501 4.92802676 1
413 4.833219648 4.86215383699 4.931691642 1
414 4.833374585 4.86758879799 4.938817307 1
415 4.83582935201 4.875518406 4.945405701 1
416 4.838680601 4.87749966 4.952644175 1
417 4.845405126 4.88495537899 4.974225966 1
418 4.853779166 4.888038298 4.977219636 1
419 4.856919719 4.88907756 4.978114684 1
420 4.858225981 4.89363906501 4.979512876 1
421 4.86329905 4.900659652 4.980053272 1
422 4.868548929 4.90157557101 4.981923146 1
423 4.871386164 4.90664325999 4.985928285 1
424 4.87453145901 4.91135539801 4.992234038 1
425 4.87506463 4.919020263 4.999308969 1
426 4.878220298 4.920673324 5.001541078 1
427 4.880334712 4.92371050399 5.002988408 1
428 4.88178192 4.92506167799 5.00460908 1
429 4.884017918 4.93093902399 5.004681085 1
430 4.884099978 4.93181709301 5.004992081 1
431 4.887547679 4.935271304 5.007075752 1
432 4.888562006 4.93555733901 5.013759354 1
433 4.889258132 4.949240412 5.020550057 1
434 4.891305434 4.94989216099 5.021841447 1
435 4.893789534 4.95268869199 5.023557442 1
436 4.89984114 4.963812085 5.024527547 1
437 4.905010536 4.964341524 5.025832539 1
438 4.905531149 4.96598936399 5.026334405 1
439 4.905812253 4.97916450399 5.028442434 1
440 4.90924846 4.98123505201 5.032091159 1
441 4.916049477 4.98168936701 5.033257331 1
442 4.920484741 4.984772945 5.040730648 1
443 4.921317019 4.986515475 5.051927994 1
444 4.927073938 4.998085183 5.060398122 1
445 4.933355345 4.999534004 5.061724818 1
446 4.934660447 5.00612538299 5.06497484 1
447 4.936413643 5.006593906 5.070320814 1
448 4.946181878 5.00661875299 5.076768732 1
449 4.95371893 5.00879515499 5.077371013 1
450 4.957166894 5.01048314599 5.079470123 1
451 4.965775066 5.01470043701 5.081017983 1
452 4.967430689 5.016672924 5.084888199 1
453 4.973797184 5.019392794 5.087611964 1
454 4.975721838 5.02842759099 5.088170497 1
455 4.977512574 5.029372417 5.103333667 1
456 4.97866702901 5.043520172 5.106216137 1
457 4.981229266 5.043888247 5.108567184 1
458 4.981899972 5.046162821 5.118076279 1
459 4.985124742 5.047008332 5.119761077 1
460 4.986021017 5.05390471101 5.122909062 1
461 4.988893946 5.061413556 5.124535979 1
462 4.993894503 5.06410818 5.125633893 1
463 4.998368119 5.065255127 5.127302709 1
464 5.003998967 5.074307423 5.12740832 1
465 5.011303354 5.083822876 5.131217063 1
466 5.011686817 5.08634240199 5.133037829 1
467 5.013529877 5.08673360299 5.139055978 1
468 5.018642141 5.091016647 5.142212336 1
469 5.02459352501 5.091097194 5.14251803 1
470 5.025596673 5.092353075 5.157901465 1
471 5.034796915 5.100035718 5.16251243 1
472 5.038298392 5.10718973599 5.163485731 1
473 5.04175739799 5.11458615 5.182248302 1
474 5.04370171 5.11623835001 5.183630925 1
475 5.045512378 5.11635544201 5.186866912 1
476 5.04568258 5.116844302 5.189560272 1
477 5.056783986 5.117723181 5.190122265 1
478 5.058968101 5.12672453599 5.198890509 1
479 5.061696155 5.13536710601 5.20338166 1
480 5.068171187 5.13701500501 5.204045168 1
481 5.069886822 5.147685695 5.210565692 1
482 5.074507237 5.15380100399 5.211574553 1
483 5.074941132 5.15739750299 5.212392266 1
484 5.075792123 5.16306936099 5.214085042 1
485 5.078187959 5.165841148 5.225415054 1
486 5.0819166 5.16779732601 5.2276282 1
487 5.099026471 5.17001789999 5.228408361 1
488 5.099956166 5.17236697499 5.2403175 1
489 5.101726571 5.17694884801 5.245303669 1
490 5.103572288 5.179948583 5.256990387 1
491 5.110405881 5.179986706 5.257595625 1
492 5.115814224 5.183278041 5.262234276 1
493 5.116539969 5.192284458 5.270977322 1
494 5.11694128199 5.19268064899 5.279971666 1
495 5.122413409 5.20121838701 5.281118889 1
496 5.12272307 5.201663649 5.282381032 1
497 5.124141593 5.20650309901 5.287108682 1
498 5.131712996 5.207490507 5.288247909 1
499 5.134311513 5.20979912899 5.288809026 1
500 5.146307208 5.20985929499 5.29633562 1
501 5.151694677 5.214376188 5.299052875 1
502 5.153977226 5.22284313099 5.300052391 1
503 5.159160728 5.225179898 5.300298567 1
504 5.167888723 5.23085586699 5.30145694 1
505 5.168124723 5.23167924299 5.30329975 1
506 5.169150502 5.23246691801 5.304699538 1
507 5.172025826 5.23313705101 5.306795617 1
508 5.174155505 5.23815249799 5.308602257 1
509 5.174454826 5.238181692 5.308860769 1
510 5.175013564 5.242407948 5.31617046 1
511 5.175870407 5.243655935 5.317011935 1
512 5.176510651 5.25738090201 5.320106718 1
513 5.179055836 5.260829497 5.3219877 1
514 5.187803482 5.26557848399 5.330455923 1
515 5.19144595 5.27331177899 5.342109897 1
516 5.193899705 5.273542988 5.342182813 1
517 5.194226093 5.27477262 5.344387166 1
518 5.202484699 5.27488732499 5.346324738 1
519 5.207031392 5.278118542 5.347716684 1
520 5.20933817 5.27956456 5.350603459 1
521 5.215142035 5.27993217499 5.35478897 1
522 5.2166917 5.290170272 5.35797642 1
523 5.219583851 5.293877239 5.361757723 1
524 5.226350418 5.294342664 5.361885352 1
525 5.230303074 5.29681763101 5.363936543 1
526 5.230878798 5.303663666 5.365215685 1
527 5.237274247 5.308485174 5.369998696 1
528 5.246452175 5.309009854 5.372649629 1
529 5.249426699 5.310404231 5.373119688 1
530 5.261164769 5.315374404 5.385328564 1
531 5.26473374 5.32488480301 5.385475282 1
532 5.26793226801 5.330710525 5.395690713 1
533 5.268751448 5.331245778 5.396010741 1
534 5.279648668 5.335259499 5.398130854 1
535 5.281114869 5.33536878299 5.403685317 1
536 5.281155668 5.34169829301 5.409525371 1
537 5.28296168301 5.35006427699 5.413939315 1
538 5.283123183 5.35014999901 5.415882508 1
539 5.284776311 5.355234056 5.418760283 1
540 5.289350193 5.35822780301 5.424443098 1
541 5.305052902 5.358871296 5.425981358 1
542 5.305281797 5.36510402699 5.427969465 1
543 5.311108706 5.365121144 5.434816164 1
544 5.313181662 5.37121121401 5.435362087 1
545 5.314532388 5.37244769999 5.436559307 1
546 5.31955232099 5.374550091 5.437628434 1
547 5.321641155 5.37481194199 5.439488143 1
548 5.324328243 5.38370779999 5.439771869 1
549 5.327293459 5.38629532201 5.441085208 1
550 5.330389617 5.389187703 5.441592842 1
551 5.331841084 5.389589814 5.442753276 1
552 5.339114341 5.39648684001 5.44591208 1
553 5.351214201 5.398013428 5.44844495 1
554 5.359912018 5.40398887001 5.452439005 1
555 5.360287971 5.40573174899 5.454575761 1
556 5.36128172 5.40580330399 5.460542839 1
557 5.36316038699 5.41167651699 5.465301581 1
558 5.363353443 5.41939346799 5.465865802 1
559 5.364218576 5.42716460201 5.46591469 1
560 5.364314387 5.429290556 5.468560482 1
561 5.36889654501 5.429423888 5.471156008 1
562 5.370457109 5.431908168 5.472619094 1
563 5.38217406401 5.434931436 5.474852256 1
564 5.383764338 5.435654364 5.475556007 1
565 5.385930396 5.440776413 5.476553211 1
566 5.387129535 5.450915964 5.487998085 1
567 5.387383451 5.45225007599 5.492695229 1
568 5.389965023 5.466787634 5.505373194 1
569 5.39761408399 5.46851118299 5.508252872 1
570 5.397647812 5.47017086401 5.510118009 1
571 5.400466411 5.47345962 5.510689597 1
572 5.401802694 5.473587987 5.527688889 1
573 5.401885299 5.474732715 5.527969812 1
574 5.401889462 5.478346014 5.530788105 1
575 5.408815393 5.49584632801 5.534039321 1
576 5.41377930099 5.50612782901 5.539899984 1
577 5.41813912 5.508539809 5.550185766 1
578 5.42363176899 5.511394641 5.552075933 1
579 5.428789961 5.51255306799 5.556341478 1
580 5.431473449 5.51428127399 5.55783061 1
581 5.43324149001 5.516522857 5.561722961 1
582 5.435206187 5.517171029 5.565970849 1
583 5.441705839 5.51753060501 5.569910141 1
584 5.44269373 5.519658533 5.578349703 1
585 5.443450501 5.52876572 5.578411043 1
586 5.451557858 5.53317952501 5.582627636 1
587 5.454074472 5.53326898599 5.585761018 1
588 5.454525779 5.53399742999 5.5864429 1
589 5.457114325 5.53456580099 5.589472012 1
590 5.466023118 5.534679747 5.591192229 1
591 5.474149257 5.544868101 5.596495405 1
592 5.481137849 5.544977723 5.59789873 1
593 5.486829514 5.552781184 5.59939321 1
594 5.491971742 5.556247409 5.59975522 1
595 5.496452056 5.572176392 5.611758255 1
596 5.499024356 5.579019094 5.614000862 1
597 5.500278399 5.587063819 5.616165232 1
598 5.502769763 5.593525305 5.622982779 1
599 5.517758555 5.59408289701 5.625476156 1
600 5.519503995 5.596867638 5.625555136 1
601 5.520744619 5.60115695299 5.626300326 1
602 5.521444307 5.60815057901 5.627287059 1
603 5.53037784201 5.60942645499 5.631494861 1
604 5.531420552 5.61283010099 5.642170437 1
605 5.53415424701 5.61672011299 5.649398261 1
606 5.537801989 5.62450583 5.650811327 1
607 5.542466131 5.625946196 5.651795568 1
608 5.545921464 5.626119037 5.652748797 1
609 5.549804315 5.627274001 5.653775971 1
610 5.549982299 5.64153837701 5.65875824 1
611 5.551164313 5.64406490501 5.660162318 1
612 5.558368009 5.646542641 5.661479284 1
613 5.559337176 5.64837388699 5.661666752 1
614 5.568359053 5.648970225 5.669261864 1
615 5.571583777 5.652286426 5.674203708 1
616 5.571895269 5.65954185399 5.677655229 1
617 5.57522631399 5.663398387 5.682220071 1
618 5.576422086 5.667480526 5.682773117 1
619 5.57722330699 5.672128162 5.683655489 1
620 5.577869857 5.67506575599 5.685349783 1
621 5.585399756 5.677111539 5.687246941 1
622 5.588843189 5.679695485 5.687358935 1
623 5.593237935 5.68290894 5.691091869 1
624 5.599107202 5.684714202 5.691405979 1
625 5.600561763 5.688270115 5.693299122 1
626 5.601429293 5.690643344 5.69492996 1
627 5.607183698 5.694068372 5.709183002 1
628 5.60755001001 5.69413083499 5.710439807 1
629 5.608806334 5.698137912 5.71093206 1
630 5.612138056 5.69965300099 5.713626978 1
631 5.613683158 5.703149762 5.721826548 1
632 5.615191407 5.705154991 5.722597269 1
633 5.62626166501 5.707204969 5.72762295 1
634 5.630409055 5.709503263 5.73517639 1
635 5.63512888501 5.71337103299 5.737635263 1
636 5.638114949 5.71755585901 5.749531591 1
637 5.638336561 5.72117287399 5.750225064 1
638 5.64020612701 5.722937232 5.750989678 1
639 5.652096987 5.726255038 5.754064314 1
640 5.657334479 5.729677774 5.760612535 1
641 5.675288556 5.73017295799 5.761597589 1
642 5.680821483 5.733931611 5.767273487 1
643 5.689026741 5.740626115 5.774659197 1
644 5.69602657299 5.74118696 5.776231191 1
645 5.698651263 5.74354650801 5.780532249 1
646 5.70182247 5.744177128 5.795318794 1
647 5.702103632 5.748621602 5.796035448 1
648 5.704321021 5.74910277799 5.798930526 1
649 5.705405242 5.75235388899 5.799180247 1
650 5.705582969 5.765162041 5.800782335 1
651 5.705611098 5.765503342 5.800980633 1
652 5.705924916 5.766802174 5.803271376 1
653 5.708086139 5.76781675 5.810161239 1
654 5.711416889 5.768325786 5.813042807 1
655 5.720496299 5.76957349401 5.817877739 1
656 5.724181797 5.775655262 5.829727687 1
657 5.725280089 5.77639292101 5.839513946 1
658 5.72594588999 5.780407866 5.848227682 1
659 5.727684446 5.783052256 5.859485702 1
660 5.729054923 5.78617588199 5.864056411 1
661 5.732078867 5.791095038 5.86529524 1
662 5.741674989 5.792651508 5.871816182 1
663 5.742074894 5.79713256699 5.873162669 1
664 5.749864993 5.80764495301 5.873450876 1
665 5.763539488 5.809003749 5.876167444 1
666 5.76464946 5.809309538 5.877661489 1
667 5.769292729 5.811523595 5.888267233 1
668 5.778729649 5.811630057 5.892373204 1
669 5.795835924 5.812046404 5.897455783 1
670 5.797897616 5.81693874799 5.912021025 1
671 5.800752821 5.81755805601 5.916592921 1
672 5.802410248 5.821819401 5.919051383 1
673 5.803980599 5.82472395099 5.919282804 1
674 5.807921404 5.82739196401 5.928066882 1
675 5.810885616 5.82782493399 5.928594437 1
676 5.811579748 5.82799617 5.936897733 1
677 5.811842853 5.829623806 5.94004627 1
678 5.812037723 5.831357088 5.946440647 1
679 5.813746738 5.833033018 5.960451394 1
680 5.819621296 5.839855507 5.965649768 1
681 5.820614858 5.840605547 5.966384567 1
682 5.824679537 5.85319159999 5.968931705 1
683 5.828649046 5.861723975 5.972688694 1
684 5.841958344 5.86197457201 5.973749224 1
685 5.843446876 5.865084162 5.973806455 1
686 5.84762995 5.873851344 5.977661118 1
687 5.85378548 5.897431263 5.979647764 1
688 5.862853472 5.899047435 5.982427085 1
689 5.86659699 5.92173186499 5.986721638 1
690 5.882966752 5.922914133 5.987028851 1
691 5.88942917001 5.92794244501 5.988507777 1
692 5.892923482 5.92829208699 5.989244151 1
693 5.894857748 5.939039399 5.991818133 1
694 5.898493982 5.94931079099 5.995536185 1
695 5.903782624 5.977512269 5.996701087 1
696 5.913535767 5.99242088301 5.997704875 1
697 5.916982592 5.99340176 6.000337589 1
698 5.921690469 5.99609981099 6.003151307 1
699 5.92787303 5.99635998 6.004358937 1
700 5.928583934 6.00448217899 6.009405633 1
701 5.934990634 6.005752695 6.014122191 1
702 5.944598995 6.021861325 6.020849433 1
703 5.948691474 6.023731797 6.025918611 1
704 5.955853865 6.02402836499 6.027489262 1
705 5.958358838 6.02538893801 6.029086186 1
706 5.965446282 6.034978795 6.029353079 1
707 5.96597897 6.043259454 6.033896701 1
708 5.966379101 6.04337213701 6.035375023 1
709 5.966600423 6.049234554 6.036803777 1
710 5.97048794101 6.04998987801 6.037680649 1
711 5.975131247 6.05647439 6.052594646 1
712 5.981278687 6.057143784 6.058761297 1
713 5.982308809 6.05743783599 6.075748597 1
714 5.98896659 6.069082444 6.080606718 1
715 5.99346280401 6.06954172 6.081818593 1
716 5.997663221 6.071726843 6.091070187 1
717 6.015255348 6.07657342301 6.092469057 1
718 6.017984024 6.077941913 6.098621423 1
719 6.01842212299 6.079891566 6.099612591 1
720 6.025041974 6.08429528199 6.100781213 1
721 6.032265473 6.086124601 6.101309642 1
722 6.036289318 6.09501905901 6.105903219 1
723 6.037867065 6.101847496 6.111522702 1
724 6.039176492 6.109223151 6.115131452 1
725 6.04389897999 6.11024968 6.122873076 1
726 6.045598293 6.115031814 6.135729824 1
727 6.046392553 6.124378736 6.136209273 1
728 6.04725699 6.12864643401 6.150434089 1
729 6.04782525401 6.14015580701 6.152583515 1
730 6.057025781 6.14902632 6.153877333 1
731 6.057298966 6.155635758 6.164908483 1
732 6.061204189 6.17206229 6.17266119 1
733 6.063748662 6.172680576 6.176268324 1
734 6.065391785 6.184036994 6.184510885 1
735 6.069350152 6.200949889 6.185292558 1
736 6.070991973 6.226517424 6.186001298 1
737 6.079010745 6.228314819 6.189473843 1
738 6.085025351 6.23355501001 6.198933938 1
739 6.095864018 6.243599332 6.204605596 1
740 6.112155805 6.2476852 6.209607604 1
741 6.113575683 6.260056813 6.217578716 1
742 6.116638545 6.27533666701 6.228214346 1
743 6.11682292201 6.276800644 6.236127733 1
744 6.120924355 6.28087435299 6.242054793 1
745 6.121286053 6.29793390601 6.244909351 1
746 6.123436273 6.31486603401 6.247160241 1
747 6.138567385 6.315966528 6.251415602 1
748 6.146472511 6.316643124 6.253321986 1
749 6.150069196 6.326771819 6.268191894 1
750 6.152216549 6.329641731 6.271741685 1
751 6.152725843 6.331414104 6.286305861 1
752 6.157957836 6.334421718 6.29171503 1
753 6.166496952 6.339936358 6.293165232 1
754 6.168167735 6.347384354 6.297047783 1
755 6.175946062 6.347926884 6.301891774 1
756 6.18346311 6.354879561 6.304171444 1
757 6.185709436 6.361889422 6.312250343 1
758 6.186211409 6.370704746 6.344450151 1
759 6.18801604 6.375775391 6.365059216 1
760 6.190541103 6.377626371 6.366282819 1
761 6.207839348 6.381810344 6.372630355 1
762 6.231669003 6.38817608 6.373665601 1
763 6.23310419 6.39962209499 6.38351714 1
764 6.23356932 6.40343546601 6.392420709 1
765 6.23456726799 6.40459007499 6.396030593 1
766 6.23978109399 6.40613942601 6.404158782 1
767 6.248470215 6.423653092 6.404562762 1
768 6.25146380901 6.42540682701 6.406960664 1
769 6.256107825 6.426757052 6.411657273 1
770 6.257813588 6.43571736501 6.419766594 1
771 6.280503228 6.436085133 6.423535318 1
772 6.285815198 6.44611535399 6.440305237 1
773 6.28581689701 6.450048157 6.442068729 1
774 6.288219607 6.45164230399 6.463457762 1
775 6.292212917 6.459134112 6.465092963 1
776 6.299462426 6.469652446 6.466327121 1
777 6.30775116599 6.477838633 6.467340358 1
778 6.31930116301 6.48024209101 6.467584445 1
779 6.323839079 6.484731128 6.470796886 1
780 6.331879668 6.49600099599 6.479242117 1
781 6.332079101 6.499417775 6.495279528 1
782 6.333352569 6.50683219499 6.495433918 1
783 6.33442519201 6.51509808001 6.498889362 1
784 6.340841744 6.51951568901 6.507273747 1
785 6.34093226599 6.52643284701 6.510949701 1
786 6.358944793 6.527236407 6.51176629 1
787 6.369943276 6.55234362499 6.521590053 1
788 6.372227022 6.557514097 6.535364525 1
789 6.372515561 6.562682059 6.536119525 1
790 6.376808041 6.588267097 6.553379271 1
791 6.380496035 6.58858911501 6.555425155 1
792 6.386155661 6.59892636101 6.569036317 1
793 6.388176531 6.61496198199 6.572358669 1
794 6.393804954 6.61928799801 6.586236914 1
795 6.395542453 6.641300855 6.628989676 1
796 6.407629276 6.644302384 6.645490095 1
797 6.408786291 6.655120991 6.648340379 1
798 6.41915625799 6.655300014 6.668393329 1
799 6.42582167 6.66298551401 6.671720668 1
800 6.427310209 6.666853164 6.682842441 1
801 6.428334821 6.667054031 6.693029438 1
802 6.430048516 6.66805988499 6.705163565 1
803 6.441666411 6.67811713701 6.716530771 1
804 6.442660668 6.680152359 6.75566605 1
805 6.442688617 6.681917603 6.765808313 1
806 6.452478993 6.684059925 6.766912382 1
807 6.46928191 6.70613483501 6.781113532 1
808 6.481509779 6.728468081 6.791232374 1
809 6.485565235 6.72940429499 6.792246787 1
810 6.486045996 6.729957232 6.793934812 1
811 6.487927416 6.73231473799 6.80985874 1
812 6.49249439 6.73949578899 6.81024142 1
813 6.499907322 6.74871942701 6.825795146 1
814 6.507458949 6.75171448701 6.827543006 1
815 6.509521377 6.75642143399 6.830174768 1
816 6.509956419 6.760384746 6.832758454 1
817 6.515363809 6.76742233001 6.840674749 1
818 6.515577463 6.777808973 6.862612648 1
819 6.527238691 6.78799925001 6.865712269 1
820 6.531928459 6.79634599801 6.868790515 1
821 6.536489431 6.81758770501 6.874720012 1
822 6.537168421 6.828030042 6.893157843 1
823 6.541535971 6.836190915 6.894221313 1
824 6.54327649499 6.854185786 6.905891725 1
825 6.547008975 6.875186338 6.91391774 1
826 6.558578438 6.894733136 6.914479471 1
827 6.578475724 6.89565731501 6.93431061 1
828 6.580305636 6.901712746 6.959973836 1
829 6.586799089 6.912844577 6.97169803 1
830 6.588671679 6.913664286 6.975134244 1
831 6.598516199 6.915980369 6.981279969 1
832 6.612737386 6.92061287299 6.982831522 1
833 6.622833626 6.931258223 7.038483831 1
834 6.637177373 6.934396955 7.051423685 1
835 6.64005613401 6.94141303 7.072544702 1
836 6.642152034 6.943611565 7.084569271 1
837 6.648500704 6.95216417701 7.092390857 1
838 6.649957058 6.966248349 7.098399276 1
839 6.6682869 6.984466464 7.113937686 1
840 6.674914566 7.02293375299 7.136345319 1
841 6.67867823 7.026029817 7.137564591 1
842 6.67984918 7.029642776 7.140632122 1
843 6.715985168 7.03578353599 7.147054029 1
844 6.736533478 7.05789918 7.18072111 1
845 6.75278123499 7.06984625 7.184316269 1
846 6.760057761 7.07650984899 7.197668243 1
847 6.7873644 7.081517046 7.21475544 1
848 6.815241268 7.092496311 7.228664094 1
849 6.823481926 7.10116423501 7.242644084 1
850 6.838119347 7.10324376299 7.244450117 1
851 6.838544215 7.10482224 7.275082913 1
852 6.853030855 7.107672104 7.328121301 1
853 6.868091075 7.119921832 7.333422191 1
854 6.87181587 7.126721622 7.346220798 1
855 6.876317429 7.15014987599 7.357003784 1
856 6.879038756 7.163553784 7.386024389 1
857 6.891656922 7.184337017 7.3962785 1
858 6.901059224 7.187835957 7.401929832 1
859 6.919337789 7.189011301 7.416302946 1
860 6.944362091 7.19541581601 7.426612964 1
861 6.956973629 7.197622547 7.436679914 1
862 6.970354467 7.19930088599 7.448950695 1
863 6.973501773 7.21299295699 7.450912897 1
864 6.981960398 7.217029568 7.451133695 1
865 6.98560846401 7.21966504901 7.459591005 1
866 7.002814145 7.22910500799 7.462590472 1
867 7.009473369 7.274156357 7.494760275 1
868 7.024466319 7.28966361 7.498102103 1
869 7.029243907 7.30231284699 7.505622124 1
870 7.035566539 7.308653389 7.526819467 1
871 7.110862113 7.32016164401 7.53577738 1
872 7.111720352 7.32922059101 7.538249837 1
873 7.11258469 7.364346451 7.541046812 1
874 7.116877957 7.36760382699 7.554550274 1
875 7.127508067 7.36871385301 7.560142793 1
876 7.138480843 7.38596133899 7.565840297 1
877 7.14163105001 7.39407827999 7.588379462 1
878 7.151406925 7.40061211 7.592045685 1
879 7.15561403801 7.408427157 7.597208978 1
880 7.167224697 7.40903127301 7.603391117 1
881 7.168210956 7.43479491399 7.607204367 1
882 7.182443803 7.45030363601 7.619833837 1
883 7.196535046 7.4528475 7.621493389 1
884 7.227381851 7.455643015 7.700372638 1
885 7.23435706 7.48789966899 7.701873189 1
886 7.243208384 7.494734497 7.704012314 1
887 7.245980544 7.494794702 7.732821721 1
888 7.281291334 7.49732518601 7.74635171 1
889 7.28942531801 7.524346205 7.747543455 1
890 7.33212741101 7.53470777 7.761396894 1
891 7.345414064 7.539427126 7.773067222 1
892 7.345997656 7.543053581 7.780482777 1
893 7.347617514 7.543388219 7.781622672 1
894 7.355930452 7.54354071099 7.834647385 1
895 7.355995324 7.54523809199 7.834820518 1
896 7.377951485 7.54913623299 7.854047086 1
897 7.402949886 7.563379781 7.864454558 1
898 7.466733794 7.56365182699 7.885584593 1
899 7.47771724399 7.56876547899 7.899758457 1
900 7.480339385 7.592934976 7.915232726 1
901 7.48910320699 7.597242791 7.938438559 1
902 7.490043577 7.60243189801 7.959066176 1
903 7.50707607499 7.609800869 7.978695834 1
904 7.515976145 7.627165395 8.002124266 1
905 7.526059557 7.632501992 8.009429308 1
906 7.528175723 7.633262292 8.020767158 1
907 7.534775341 7.64945521101 8.030548276 1
908 7.54780294 7.66622418301 8.043351062 1
909 7.555493566 7.700461758 8.06112625 1
910 7.56012081 7.700670216 8.072530609 1
911 7.588931174 7.70894686499 8.076288612 1
912 7.59269523501 7.719786587 8.078666767 1
913 7.599808862 7.785552634 8.082741751 1
914 7.622591591 7.78823166201 8.087871996 1
915 7.628540438 7.842508385 8.120185022 1
916 7.651174624 7.84793702001 8.172398923 1
917 7.671731591 7.871208945 8.177372573 1
918 7.672586778 7.945012581 8.187534993 1
919 7.690241269 7.959731432 8.188229311 1
920 7.69211595901 7.991983306 8.215898467 1
921 7.696606372 7.996457207 8.221856565 1
922 7.720615896 8.043013491 8.257623579 1
923 7.731153628 8.056390197 8.282636087 1
924 7.740613382 8.07775482201 8.305123784 1
925 7.775227347 8.07891326399 8.312634076 1
926 7.808838713 8.08554408101 8.324228757 1
927 7.838275135 8.086685173 8.340950459 1
928 7.83854954 8.088676264 8.434798817 1
929 7.87096866 8.095504646 8.497237989 1
930 7.87663540701 8.099283203 8.531480215 1
931 7.895528566 8.16949777299 8.591477056 1
932 7.90365266 8.185844291 8.596653016 1
933 7.953399286 8.18793844599 8.606013532 1
934 7.978332649 8.192167645 8.619000269 1
935 8.011285009 8.19426212199 8.675876036 1
936 8.033079291 8.20109302 8.678223298 1
937 8.038625895 8.20490913301 8.683499762 1
938 8.049127184 8.212786617 8.702825181 1
939 8.061126787 8.23062252601 8.703418371 1
940 8.072774335 8.24483152899 8.743154581 1
941 8.077860036 8.25815842299 8.754825865 1
942 8.093244251 8.261507681 8.763276988 1
943 8.140686449 8.262247855 8.772387558 1
944 8.152708576 8.27297566799 8.789524895 1
945 8.169681508 8.275720463 8.801657168 1
946 8.198047 8.29311632601 8.838083219 1
947 8.21498871699 8.294187937 8.850345425 1
948 8.22157666799 8.30269674999 8.861918927 1
949 8.226433569 8.303842886 8.87928418 1
950 8.231723039 8.305302541 8.929305869 1
951 8.23396029499 8.329958744 8.950953293 1
952 8.25675114999 8.33970465499 8.978071347 1
953 8.258409821 8.34085232401 8.986498557 1
954 8.260830379 8.34975502499 9.011806883 1
955 8.286559237 8.35533288699 9.012678378 1
956 8.292771927 8.37491739901 9.040238669 1
957 8.311308686 8.382016883 9.095041128 1
958 8.339189928 8.40148237301 9.106236802 1
959 8.34005482 8.404264861 9.127320517 1
960 8.350886858 8.40881158201 9.16680633 1
961 8.36363622099 8.439999938 9.199231019 1
962 8.384649001 8.46599132901 9.204926011 1
963 8.413090028 8.49701190399 9.21175257 1
964 8.435450934 8.50315173699 9.262922213 1
965 8.439923941 8.516548089 9.264045349 1
966 8.45587667 8.51996386801 9.269357928 1
967 8.478752922 8.565843409 9.331312809 1
968 8.48086661 8.57959259 9.391344102 1
969 8.48173935 8.584346516 9.453604403 1
970 8.484239177 8.593355579 9.455749666 1
971 8.496369179 8.62154691099 9.467749138 1
972 8.50638607699 8.62232330799 9.475569665 1
973 8.509360435 8.62245983801 9.476913767 1
974 8.512200349 8.622513943 9.483535543 1
975 8.526150284 8.662568135 9.499792223 1
976 8.533574177 8.67658821499 9.511582398 1
977 8.53657975401 8.68232820199 9.516620188 1
978 8.552988403 8.68768301401 9.570764097 1
979 8.59468727 8.690728659 9.576213569 1
980 8.63884082501 8.700138827 9.585695261 1
981 8.643330023 8.801129767 9.627412175 1
982 8.654403318 8.810798741 9.66132285 1
983 8.65459998301 8.84179247399 9.66900805 1
984 8.654789148 8.846445431 9.715131978 1
985 8.655790424 8.875688528 9.79211373 1
986 8.700683579 8.882349434 9.805665307 1
987 8.729373076 8.884406849 9.83059906 1
988 8.747232386 8.89674481 9.848972047 1
989 8.75368766001 8.89774299 9.859535088 1
990 8.757112775 8.90537524101 9.872398932 1
991 8.772424272 8.92902318999 9.892916343 1
992 8.774688254 8.96634666 9.89386241 1
993 8.799257878 8.987248936 9.907053661 1
994 8.81968298 8.99080403399 9.918273179 1
995 8.820594191 8.995064677 9.933641963 1
996 8.823004814 9.010533376 9.935103743 1
997 8.845762465 9.09002041 9.951956684 1
998 8.892116114 9.09866163801 9.955767447 1
999 8.91148029199 9.14976312401 9.955822356 1
1000 8.946618198 9.158732319 10.003825664 1
1001 8.957001683 9.160047742 10.083548584 1
1002 8.957283255 9.19034563001 10.092674074 1
1003 9.038415483 9.25526712401 10.270434726 1
1004 9.09540179 9.265554176 10.279813505 1
1005 9.11028429 9.27833139199 10.290150177 1
1006 9.120649633 9.335082759 10.347074047 1
1007 9.129908012 9.35108275499 10.355800412 1
1008 9.15338360301 9.364039533 10.406929949 1
1009 9.160473576 9.37241523 10.50529983 1
1010 9.181704037 9.396984584 10.513951944 1
1011 9.183626293 9.39773521 10.538247182 1
1012 9.277119775 9.40035782401 10.616764976 1
1013 9.282865868 9.40125156 10.689925327 1
1014 9.33295654 9.429986719 10.7130046 1
1015 9.348493947 9.43613646 10.722049553 1
1016 9.348983385 9.439106227 10.728592308 1
1017 9.351517484 9.47733066499 10.728981055 1
1018 9.354176827 9.50289558999 10.756300254 1
1019 9.390016398 9.507715342 10.766205788 1
1020 9.448191794 9.51283527 10.86773631 1
1021 9.457065599 9.51551693 10.910989075 1
1022 9.48981998801 9.51611759301 10.927078348 1
1023 9.500789062 9.53168282101 11.003766182 1
1024 9.527232231 9.542122156 11.010141878 1
1025 9.54164089 9.547920353 11.032699578 1
1026 9.581434291 9.581566098 11.087565145 1
1027 9.59534059701 9.586589201 11.13109376 1
1028 9.626234993 9.619604008 11.195310835 1
1029 9.648118921 9.626642266 11.239025885 1
1030 9.65908286801 9.65360397199 11.272655817 1
1031 9.691180953 9.653829205 11.288674934 1
1032 9.69740802901 9.71703333499 11.378767233 1
1033 9.726299343 9.72682507 11.410205901 1
1034 9.768463599 9.733216304 11.458384928 1
1035 9.805720747 9.776009836 11.46074999 1
1036 9.808269531 9.776600185 11.518772116 1
1037 9.809827405 9.83639616899 11.561466019 1
1038 9.822396395 9.887234087 11.576553981 1
1039 9.832065682 9.89833307201 11.655529292 1
1040 9.845247746 9.943746184 11.722584415 1
1041 9.87255014 9.96643370201 11.813160004 1
1042 9.907109384 9.98398292699 11.818254452 1
1043 9.946359065 10.001278054 11.822072376 1
1044 9.948745124 10.073417968 11.824522621 1
1045 9.950957101 10.074383621 11.839725237 1
1046 9.958303523 10.090300524 11.985594094 1
1047 9.95930523999 10.167194792 11.997923393 1
1048 10.002859829 10.175208622 12.089077255 1
1049 10.005441553 10.203232213 12.220080272 1
1050 10.020464986 10.22942464 12.236484345 1
1051 10.033541675 10.247295696 12.237656155 1
1052 10.047340318 10.283848203 12.251198665 1
1053 10.05572173 10.301213684 12.268858438 1
1054 10.066061757 10.333052411 12.282652877 1
1055 10.08050319 10.341114653 12.332038051 1
1056 10.139678439 10.34254769 12.342149138 1
1057 10.174906683 10.346616302 12.361785213 1
1058 10.1939805 10.347058377 12.41439798 1
1059 10.206641583 10.384486035 12.414551205 1
1060 10.267809619 10.388731224 12.483816527 1
1061 10.406948627 10.426628848 12.544231634 1
1062 10.432230713 10.450982971 12.643180288 1
1063 10.443287408 10.458363381 12.698950896 1
1064 10.444301057 10.548753428 12.77956248 1
1065 10.44908861 10.566362284 12.834701482 1
1066 10.462594633 10.57959435 12.87235234 1
1067 10.517910601 10.627655317 12.971188504 1
1068 10.521212208 10.63761805 13.119375682 1
1069 10.555679907 10.655659846 13.128606874 1
1070 10.588629035 10.689869712 13.218847996 1
1071 10.644420756 10.711980821 13.272155501 1
1072 10.65292767 10.738875745 13.312811073 1
1073 10.667503142 10.760672187 13.336842285 1
1074 10.69379954 10.761554272 13.463390569 1
1075 10.707578794 10.768728143 13.475295901 1
1076 10.71231761 10.783770995 13.478462898 1
1077 10.725356448 10.808189673 13.491255257 1
1078 10.766595748 10.884980411 13.513438985 1
1079 10.788740187 10.898004668 13.52334987 1
1080 10.793725641 10.91459202 13.603316775 1
1081 10.795662478 10.920363486 13.630474497 1
1082 10.822106965 10.941208224 13.822440454 1
1083 10.823297906 10.942981335 13.850671084 1
1084 10.848953738 10.949847106 13.894819697 1
1085 10.875986058 10.979575571 13.90765397 1
1086 11.04288087 10.985531694 14.119827391 1
1087 11.05389935 11.038342791 14.273480358 1
1088 11.056352864 11.05654348 14.312236837 1
1089 11.087711527 11.097379813 14.378200307 1
1090 11.176950182 11.149476585 14.436595836 1
1091 11.183442807 11.223755832 14.469930376 1
1092 11.202154437 11.233249303 14.483759384 1
1093 11.285405163 11.238406108 14.499783743 1
1094 11.290339273 11.316974607 14.548331512 1
1095 11.299446233 11.377609123 14.63689686 1
1096 11.299808065 11.407734647 14.797793455 1
1097 11.303935816 11.410256809 14.800675581 1
1098 11.321388419 11.413855458 14.807796418 1
1099 11.33744685 11.416301221 14.809047968 1
1100 11.414971957 11.436043074 14.932189861 1
1101 11.448627429 11.466810951 14.956018479 1
1102 11.488955415 11.493618977 14.966665721 1
1103 11.53002318 11.496936873 15.097495154 1
1104 11.540743919 11.542885219 15.147087267 1
1105 11.585917011 11.545762414 15.167212272 1.013444226
1106 11.588073238 11.569331837 15.192899704 1.07528404496
1107 11.595650936 11.674459898 15.208536682 1.103395093
1108 11.676214384 11.697875175 15.22481753 1.10346153303
1109 11.721100124 11.71618147 15.304798069 1.15008948103
1110 11.829557136 11.774342196 15.366629416 1.156939318
1111 11.855840255 11.81570324 15.499439662 1.173171198
1112 11.85967652 11.881176047 15.552374696 1.19391170098
1113 11.874683057 11.884540515 15.56866985 1.19911701203
1114 11.91879852 11.895124279 15.601747754 1.20276333799
1115 12.01182655 11.905084568 15.78701397 1.20784158702
1116 12.022655659 11.917630689 15.803642748 1.20999789296
1117 12.035209357 11.918686398 15.849064275 1.210779919
1118 12.073856225 11.935425916 16.065747714 1.21377999202
1119 12.084638078 12.05619631 16.073129426 1.21695780702
1120 12.157750084 12.065867255 16.196568925 1.22598056
1121 12.266045515 12.147203826 16.197434358 1.24992084497
1122 12.307978743 12.183498851 16.223136586 1.25048390101
1123 12.312979711 12.187472085 16.268250046 1.26144081203
1124 12.351580188 12.190618326 16.282331087 1.28209591901
1125 12.389976938 12.219805311 16.298357668 1.29607319698
1126 12.392560442 12.243239712 16.316661489 1.30124729197
1127 12.434186561 12.257046398 16.377587046 1.328230471
1128 12.496056118 12.262031935 16.531551879 1.34925802
1129 12.516013321 12.283348663 16.563662454 1.35607073002
1130 12.563613705 12.290657567 17.023707555 1.35814716597
1131 12.576199867 12.301367334 17.055977825 1.38852812402
1132 12.583398812 12.337111942 17.083188142 1.39616596699
1133 12.613934164 12.340897534 17.170517531 1.40774222196
1134 12.648988472 12.34101253 17.229434938 1.454766415
1135 12.696985936 12.358395371 17.241092915 1.455469621
1136 12.721116853 12.423826416 17.304465373 1.45611262601
1137 12.733778129 12.439653148 17.457039539 1.46164279
1138 12.755605499 12.485784308 17.468974417 1.47592502797
1139 12.776755598 12.49227488 17.477179685 1.49220902403
1140 12.78419324 12.571163016 17.531641692 1.51822744502
1141 12.890071414 12.57886462 17.658320425 1.52802313602
1142 12.894328743 12.675838714 17.765150469 1.57613319997
1143 12.898694275 12.722540473 17.827794043 1.60081102402
1144 12.904177923 12.751348435 17.838047895 1.63068005204
1145 12.941972789 12.882841321 17.858663705 1.63154433295
1146 12.972268503 12.91703911 17.995358017 1.66070007003
1147 13.019501128 12.924945124 18.042121707 1.70132907497
1148 13.106429735 12.945238765 18.042660168 1.76148188004
1149 13.147734604 12.954876366 18.084630528 1.76534983603
1150 13.177749552 12.998039082 18.146004811 1.76699792902
1151 13.25160977 13.007386536 18.149164614 1.78536710801
1152 13.254910502 13.007420393 18.200771081 1.79558453901
1153 13.274035963 13.03047391 18.218711009 1.85617200198
1154 13.278276327 13.039762958 18.34102402 1.85651125299
1155 13.298885424 13.040265319 18.539614712 1.86547114601
1156 13.349169336 13.066962301 18.564914952 1.874229685
1157 13.354116793 13.077959276 18.668831871 1.95002749003
1158 13.397138398 13.095091101 18.67032562 1.95729234302
1159 13.65245581 13.109052633 18.749087096 1.96206366102
1160 13.710924387 13.193685958 18.781025274 1.96209129697
1161 13.745888095 13.195632125 18.806378876 2.00152629602
1162 13.750520782 13.230803215 18.882264637 2.01172286301
1163 13.772388347 13.231964167 18.898250619 2.09506187303
1164 13.915081032 13.234724162 19.073874852 2.10822692502
1165 13.919070624 13.259818006 19.149074067 2.11372711702
1166 13.928614103 13.27204249 19.187967443 2.12489929301
1167 13.980613356 13.277195122 19.241505235 2.15199659299
1168 14.03146857 13.32188959 19.292709043 2.15868999198
1169 14.056712041 13.370509191 19.303954216 2.19540160196
1170 14.058288262 13.395046044 19.332569223 2.20142046298
1171 14.065753822 13.49160294 19.341904743 2.23378138698
1172 14.100839015 13.549967763 19.524980251 2.334275342
1173 14.121796447 13.58318168 19.53014445 2.347645842
1174 14.151514724 13.585019629 19.760309019 2.35543597001
1175 14.208753634 13.606436376 19.8193541 2.37463071197
1176 14.224865859 13.619470993 19.820159113 2.39557743201
1177 14.229368288 13.620455353 20.109042446 2.40617581399
1178 14.249637639 13.649056557 20.260091544 2.41850426403
1179 14.268337337 13.660560755 20.274355218 2.43006444699
1180 14.275158694 13.668361898 20.2904916 2.48259278596
1181 14.313961519 13.732303494 20.310430916 2.48477490101
1182 14.361940487 13.737100108 20.449146709 2.505528746
1183 14.393068999 13.759820654 20.515821396 2.51032715599
1184 14.427890853 13.791921286 20.562960222 2.55109101196
1185 14.434818036 13.799592661 20.755038132 2.556063978
1186 14.462982567 13.836834429 20.758762005 2.56048172701
1187 14.479349134 13.915226253 20.889348875 2.56811095501
1188 14.549319342 13.925494341 20.916364999 2.56925423699
1189 14.61399077 13.938213865 21.119787308 2.56956428802
1190 14.679336645 13.975747878 21.154596437 2.627917309
1191 14.742328986 13.998309048 21.248827145 2.62801390898
1192 14.796605491 14.003531077 21.298131068 2.64312758204
1193 14.800928544 14.03146322 21.323147204 2.68916721799
1194 14.802361676 14.081050439 21.439641597 2.69413155701
1195 14.811565283 14.105268195 21.479985869 2.70969696203
1196 14.828007072 14.106787886 21.739049463 2.72218265501
1197 14.841862372 14.207400569 21.790316825 2.739859541
1198 14.842886281 14.234360299 21.803708282 2.799301213
1199 14.906658492 14.307741469 21.826587955 2.80396623403
1200 14.907003541 14.334338157 21.887042836 2.87783063599
1201 14.918498997 14.337496484 21.899192774 2.88682932704
1202 14.942206871 14.355649038 22.044882344 2.92339900602
1203 14.942309303 14.366535022 22.056711984 2.97246290103
1204 15.033683884 14.441099466 22.205779257 3.11302273296
1205 15.038639045 14.519678764 22.276680063 3.139627347
1206 15.219352216 14.527548162 22.278543129 3.18245089898
1207 15.233135475 14.528262439 22.303144267 3.19614115497
1208 15.24174339 14.646309318 22.321776098 3.21846384002
1209 15.242054062 14.744065989 22.333902124 3.27424821001
1210 15.271580802 14.812044791 22.422136292 3.28099165001
1211 15.292453494 14.816940745 22.426356428 3.28942601802
1212 15.307022531 14.847233572 22.534442914 3.32675751799
1213 15.393298776 14.85165437 22.624524912 3.35323369596
1214 15.472159208 14.85781995 22.688298161 3.42393134901
1215 15.486403768 14.904423754 22.706868119 3.43724843103
1216 15.489370952 14.934234616 22.898773338 3.47419325903
1217 15.491943115 14.997744083 22.936461286 3.48899065802
1218 15.545090269 15.001570554 22.985006243 3.54221634497
1219 15.729606213 15.016537105 23.331808473 3.625396861
1220 15.765219224 15.043716492 23.367610652 3.66468080698
1221 15.777490735 15.121138967 23.532360009 3.667477732
1222 15.897646104 15.134770249 23.631507681 3.78349918203
1223 16.023170055 15.148154083 23.655902828 3.97439953999
1224 16.057700828 15.152505845 23.657491473 4.13870330801
1225 16.121265219 15.174157932 23.714578755 4.24629374797
1226 16.127542501 15.211302336 23.745603496 4.276218176
1227 16.13677322 15.248224006 23.921773436 4.33982553502
1228 16.163613517 15.317242269 23.938082714 4.38466413401
1229 16.197850909 15.366261659 24.002899642 4.42990839202
1230 16.328015681 15.36867157 24.126924156 4.43928958301
1231 16.353511557 15.432777342 24.146016992 4.45316742198
1232 16.424560398 15.443572358 24.226400256 4.46051485103
1233 16.503094309 15.45961181 24.237359464 4.669017329
1234 16.58369296 15.507502692 24.297172971 4.68422374601
1235 16.651692217 15.51572525 24.342669422 4.69746956899
1236 16.658419551 15.562860808 24.481602583 4.71033120103
1237 16.678738038 15.573979632 24.619343146 4.76024864102
1238 16.684612773 15.633594748 24.648313245 4.77686837601
1239 16.700469983 15.660793013 24.743546421 4.80138264701
1240 16.861291519 15.694591867 24.785779671 4.81053465995
1241 16.982633443 15.728403669 24.897701271 4.984539442
1242 17.061107298 15.739154047 25.107026407 5.03739630198
1243 17.140435576 15.758877043 25.114934385 5.12865369301
1244 17.143967281 15.78794829 25.20496159 5.14535385597
1245 17.185974422 15.804810072 25.397991181 5.33203076897
1246 17.451566632 15.83766089 25.461187619 5.35863205604
1247 17.487943736 15.851197992 26.016603352 5.373565391
1248 17.527141771 15.950068093 26.276475744 5.41117616504
1249 17.555432351 16.123619621 26.361460791 5.52629985701
1250 17.731179839 16.133676508 26.57590707 5.54233237298
1251 17.803806436 16.137001771 26.621604618 5.636289966
1252 17.847819403 16.153876456 26.711791198 5.68162818794
1253 17.877935456 16.223035053 26.741171065 5.72647648101
1254 18.044149527 16.223654489 26.889113385 5.753184664
1255 18.072058107 16.27117959 27.151408298 5.86894765799
1256 18.11980098 16.304650417 27.290078843 5.90404162003
1257 18.147385835 16.312922453 27.306201087 5.99396646797
1258 18.246573975 16.356714952 27.440716109 6.01210337301
1259 18.39400941 16.375616622 27.697501861 6.13460862602
1260 18.587629262 16.389936453 27.737757751 6.279757638
1261 18.595622055 16.395668875 27.953767196 6.33365970198
1262 18.604465694 16.4042547 28.040211598 6.54856035899
1263 18.685550927 16.43417127 28.072460649 6.56355786201
1264 18.715524375 16.49983166 28.309172762 6.63356677099
1265 18.720665498 16.562050172 28.311048903 6.69083649199
1266 18.826089375 16.586260422 28.414686343 6.79716391501
1267 18.95417237 16.644884855 28.526547866 6.84512662602
1268 19.009649444 16.663709723 28.536888634 6.87706374802
1269 19.168398952 16.768416513 28.538630036 6.891115718
1270 19.173145308 16.782311567 29.021472139 7.01685147098
1271 19.289536672 16.794947628 29.125220253 7.15172956098
1272 19.361062142 16.800517553 29.126200091 7.49557734601
1273 19.422157622 17.028636349 29.261510084 7.54654769995
1274 19.76439822 17.038026838 29.289129004 7.73179763701
1275 19.813027896 17.073340904 29.317478936 7.97189524496
1276 19.897677673 17.138214197 29.623405918 8.062242546
1277 20.060103289 17.191007708 29.863806607 8.175453751
1278 20.082217694 17.196446543 30.242396744 8.18033327203
1279 20.097937387 17.23043521 30.541230298 8.55496261397
1280 20.109020628 17.278565527 30.54125898 8.55821047397
1281 20.350113824 17.318468874 30.594368893 8.661547583
1282 20.350301085 17.364054696 30.911422641 8.949287061
1283 20.395822556 17.385504803 31.157449255 9.18216897501
1284 20.436381164 17.54399197 31.204339556 9.23207848798
1285 20.599450482 17.579221497 31.208322587 9.30166040803
1286 20.621085966 17.64405129 31.794085733 9.36424095603
1287 20.80931538 17.707169941 32.028530244 9.54549108102
1288 20.835869353 17.778643656 32.115922056 9.56892527797
1289 20.971505555 17.785544203 32.344988923 9.60794135701
1290 20.989238499 17.89481187 32.550460599 9.792719697
1291 21.023345378 18.04265425 32.942634794 9.89413929801
1292 21.053841523 18.138232823 32.952471438 9.97163815901
1293 21.119990514 18.15821083 32.965291698 10.25422086
1294 21.418776293 18.215236166 33.010426557 10.385028956
1295 21.458238226 18.448821332 33.117938133 10.848033538
1296 21.480495194 18.557724342 33.184587329 11.051357139
1297 21.482837508 18.603426108 33.337199819 11.051717422
1298 21.491463286 18.631012663 33.421779199 11.055301282
1299 21.577111983 18.789292363 33.859680596 11.067592331
1300 21.586621313 18.789341073 34.030339177 11.21845607
1301 21.632378889 18.84576383 35.001673752 11.243694682
1302 21.664644258 18.859516251 35.095552557 12.039048594
1303 21.733325818 18.888834027 35.14896644 12.128256996
1304 21.819232151 18.956071632 35.56683547 12.186032608
1305 21.95076629 18.962393506 35.591701885 12.409202627
1306 22.116649494 18.972871467 35.740571875 12.686727324
1307 22.188315604 19.058168735 35.801487161 12.990442863
1308 22.193690823 19.078531314 36.124319693 13.162834593
1309 22.246989348 19.095420825 36.285874284 13.249960679
1310 22.259433011 19.120018404 36.417738993 13.538737429
1311 22.300069364 19.142778809 37.008041121 13.558284447
1312 22.360953401 19.214178171 37.134787604 13.919162133
1313 22.381546112 19.24245782 37.75567199 13.98144086
1314 22.513094853 19.24641059 38.197422888 14.586183832
1315 22.592514847 19.250792499 38.301701977 14.782181312
1316 22.683570302 19.389354205 38.586604564 14.878371682
1317 22.805219451 19.468421315 39.098088429 14.903221684
1318 22.885273412 19.551121519 39.215329522 15.13026249
1319 22.927834074 19.556368042 39.580875993 15.444649837
1320 22.973016356 19.714536586 39.733828577 15.532745609
1321 22.977023391 19.756912749 39.778058008 15.537153435
1322 23.035948242 19.791080246 40.159832028 15.767109599
1323 23.115728366 19.825594625 40.437194388 15.87933443
1324 23.233284591 19.950278825 40.480984381 16.280061745
1325 23.295044946 19.973698224 40.969100401 16.674124376
1326 23.304296346 19.99859272 41.392350683 16.71118123
1327 23.650246897 20.080459542 41.399460512 17.609113637
1328 23.659341504 20.159918562 42.287538836 17.828643082
1329 23.827139363 20.193926773 42.35887295 17.986730175
1330 23.895483705 20.347097403 42.37488848 18.147973811
1331 23.936804452 20.428658093 42.482393292 18.240232235
1332 23.943398713 20.49683227 42.580729516 18.345526824
1333 24.295815797 20.507184376 42.650497332 18.601211738
1334 24.564470135 20.53020862 42.920494863 19.043945935
1335 24.764116598 20.788740439 42.97543353 19.227424454
1336 24.815398386 20.895123296 43.415257317 19.303815043
1337 24.891556067 20.912776654 43.881342173 19.519839498
1338 25.108185983 21.150628992 44.223199495 19.54109937
1339 25.108287789 21.15581523 44.286721194 19.80966031
1340 25.121540288 21.280997389 44.299690287 20.09973575
1341 25.194870881 21.383657097 44.370657447 20.424555819
1342 25.265109879 21.406112135 44.595282404 20.54435187
1343 25.385792273 21.441310752 44.784302208 20.795231676
1344 25.448254003 21.487506859 45.541337072 20.907719994
1345 25.449333654 21.517336094 45.5848068 21.107046926
1346 25.713278651 21.612079416 46.248042255 21.113673228
1347 25.824630872 21.687860364 47.417663429 21.702612861
1348 25.984172998 21.756828901 47.467799444 22.083698255
1349 26.067824881 21.757046612 47.649931731 22.400776859
1350 26.112496827 21.82498988 49.959169094 22.749678748
1351 26.144607666 21.833046043 50.058941272 23.061933452
1352 26.17919225 21.879115213 50.151416989 24.070790672
1353 26.211364137 21.879792514 50.748926143 24.729713453
1354 26.214162562 21.917706258 51.672058003 24.7375384
1355 26.365191682 21.925611311 51.850231195 25.221193187
1356 26.384197076 22.016560197 53.466069712 25.873210563
1357 26.654903336 22.094482653 53.775897839 26.193958168
1358 26.78661249 22.12995335 54.538044423 26.233124427
1359 26.928169558 22.169877202 54.906491132 26.805936571
1360 26.96802667 22.183188156 55.540102948 27.470290258
1361 26.969415327 22.20263474 55.696903412 27.838882554
1362 27.017685909 22.20446112 56.50655496 28.169101978
1363 27.036868522 22.321006114 57.18080563 28.275766886
1364 27.072565902 22.467372031 57.425463066 28.567351667
1365 27.10646759 22.481480911 58.41835235 28.918933764
1366 27.165001218 22.512477697 58.548493979 29.869760836
1367 27.224448976 22.625117109 59.036483516 29.952477809
1368 27.463744953 22.632131081 59.078975367 30.284155665
1369 27.629833443 22.656595359 60.121269894 30.395314934
1370 27.732331648 22.780147225 60.539560063 30.939822813
1371 27.769490471 22.785704753 63.367893743 32.135079422
1372 27.951435934 22.822803385 63.432826432 32.150754998
1373 27.972940203 22.83666031 65.877647583 32.337383035
1374 28.026560484 22.901707823 65.990807346 32.585999162
1375 28.111263192 22.908367378 66.542175543 32.60627749
1376 28.197718145 22.948807261 67.536870064 32.675658836
1377 28.208177091 22.968683446 69.495634686 35.610443749
1378 28.295531845 23.309543134 70.238889819 37.278511781
1379 28.393399832 23.353049236 70.403047854 37.703791607
1380 28.419696119 23.357340464 70.912011694 38.114315173
1381 28.422718029 23.407210144 71.318710596 38.145501612
1382 28.510163971 23.800649501 71.483771808 38.208419544
1383 28.587360084 23.884245623 73.820777969 38.387490453
1384 28.704575401 23.938103032 74.178677354 38.500721676
1385 28.87598312 24.064965653 74.274807374 38.956838499
1386 29.108857708 24.095731334 76.066816841 39.322845966
1387 29.175616898 24.435964395 76.110342916 40.064162613
1388 29.24628935 24.519904991 76.503932895 40.383108406
1389 29.36879133 24.52466526 78.342263712 40.596315839
1390 29.392741234 24.581842582 79.768348529 41.195750683
1391 29.428443363 24.611294046 80.180792708 43.577002622
1392 29.477101206 24.627102467 80.311357108 43.860250739
1393 29.627766123 24.673908884 81.023907578 44.850065102
1394 29.675933855 24.738648774 81.733149174 48.449276672
1395 29.732576317 24.913449747 82.989975691 49.185990119
1396 29.983360956 24.97185273 88.225606061 49.513733702
1397 30.129416787 24.993623498 88.807006574 49.868099504
1398 30.275667059 25.148194772 89.403787747 52.048708008
1399 30.30288081 25.20724016 93.601481393 52.49532847
1400 30.321102877 25.270595256 96.97174266 53.266210574
1401 30.362406975 25.292477036 100.891472934 53.478582587
1402 30.714853269 25.494145084 101.206465788 53.526709568
1403 30.731087691 25.514029451 102.624442024 54.86776748
1404 30.999465709 25.576969441 103.974571834 55.045269783
1405 31.050199011 25.67418629 107.074763303 55.653623928
1406 31.328744112 25.734515108 107.932032849 57.183409419
1407 31.759980879 25.831038643 109.615275373 58.547636439
1408 31.888899049 25.849533838 110.341060918 59.706879252
1409 32.004786835 25.908337156 112.124853729 61.652978876
1410 32.088075028 26.054543195 117.334839736 61.7999553769
1411 32.274166819 26.05715414 118.513757985 62.269507061
1412 32.303019854 26.33827687 124.793667985 64.616476345
1413 32.776096196 26.37823371 125.292284134 66.128513933
1414 32.791508109 26.420889761 125.959112285 66.178833531
1415 32.857653365 26.472203342 127.966104821 66.710354965
1416 33.02946753 26.580652568 128.86620187 67.321271568
1417 33.217772727 26.623970713 129.828041464 69.209457958
1418 33.309382005 26.703547314 134.144348939 70.032232312
1419 33.527545169 26.936815528 136.79748764 70.134416645
1420 33.901261052 27.04259173 140.718294695 73.154141095
1421 34.076551845 27.092836697 141.484561114 74.22185944
1422 34.176625645 27.106158656 151.075879631 74.346899404
1423 34.563660748 27.131891914 159.205254573 77.166511398
1424 34.64384366 27.458887212 164.263291476 78.599728493
1425 35.782437993 27.469711525 165.560394888 80.803676488
1426 36.050416232 27.47086604 166.186130016 82.5729068
1427 36.082261138 27.619649696 168.41189837 84.493602404
1428 36.0914456 27.630904692 168.65608499 85.745789716
1429 36.475580998 28.279312041 169.577037529 87.903476575
1430 36.49249476 28.56312066 173.071742406 89.033601771
1431 36.588451164 28.666521868 178.688968897 89.495798469
1432 36.623495821 28.752230427 190.820925185 90.27305121
1433 37.624054573 28.776727945 194.738319853 90.547517575
1434 38.120171917 28.777980113 195.498963387 90.648928571
1435 38.404385233 28.7913233 197.055047876 90.718388411
1436 38.554947957 28.8130714 201.125435912 99.627143757
1437 38.766103683 28.882242127 203.749700614 99.712086743
1438 39.526198102 28.970608921 214.333203641 100.503206567
1439 39.530802026 28.989183724 215.444379262 101.073246614
1440 39.66441136 29.006570235 232.660473569 102.075188391
1441 39.702918574 29.096463765 252.380409491 102.183114979
1442 39.787652359 29.194577951 263.376422175 102.361885717
1443 39.978230604 29.209335695 276.253695249 104.99410923
1444 40.136818978 29.255128444 279.179074056 105.492020391
1445 40.218124208 29.658564528 280.581449166 107.218190108
1446 40.311384158 29.664018258 303.949866509 107.67833599
1447 40.640481404 29.699151243 313.678897263 112.331790203
1448 40.742933486 29.705579193 323.181573499 113.108293686
1449 40.768570175 29.764201429 361.655040585 114.56966573
1450 41.204327193 29.788282642 366.335880323 114.886322606
1451 41.766703202 29.869044539 367.746205479 115.659187917
1452 41.87397764 30.011299091 375.56900222 116.133982511
1453 42.842858379 30.157356401 375.82275167 118.211994136
1454 43.409063649 30.172561781 379.804347927 119.243043536
1455 44.856547959 30.183261295 380.572213505 119.670200865
1456 45.28387458 30.346205506 383.725870577 120.886389018
1457 45.462598726 30.446104108 384.55132267 123.501272934
1458 45.767233817 30.681816647 385.630092894 123.825939055
1459 46.614446407 31.028847733 386.799712989 123.903494933
1460 46.729652464 31.330817387 387.837621486 124.580261822
1461 46.991796885 31.347542528 389.996020605 125.46211376
1462 47.110372787 31.587228312 391.527645969 126.246215212
1463 47.430178999 31.673410565 391.972135052 126.461373123
1464 47.657642266 31.862326585 392.894041549 126.859841199
1465 48.004489745 32.294808951 395.873555445 126.911844645
1466 48.161343628 32.504761982 400.80506248 127.338592303
1467 48.503015771 32.530138665 405.157090005 127.50920825
1468 48.696337362 32.768976005 405.675336918 127.953766998
1469 48.843949339 32.843391118 409.362820225 127.975637983
1470 50.143711562 32.867154672 409.916372126 129.665222996
1471 50.230368545 33.097342259 410.65214778 129.686022389
1472 50.477549697 33.184323401 411.374552281 130.513052047
1473 50.486720244 33.357537911 412.183073914 131.219329144
1474 50.518930608 33.396108807 414.12884636 133.329579209
1475 50.931942089 33.425542547 414.447457829 133.370876281
1476 50.988096985 33.475033343 415.218800757 133.7228617
1477 51.403645465 33.803737427 415.510751621 133.724211815
1478 51.793760081 34.149952812 415.741742963 133.981917573
1479 51.859586233 34.174398024 416.37385301 134.016317866
1480 52.295881772 34.3982076 416.421851891 134.071492851
1481 52.368437129 35.573253218 416.438122598 134.264612649
1482 52.827411244 35.651602754 416.637406473 135.011391962
1483 54.77404729 35.724751587 418.83016255 135.642101935
1484 54.775704096 36.166034732 420.11901984 136.22591346
1485 55.020621869 36.388842397 420.209037673 136.393293865
1486 55.507278561 36.583138104 420.412395428 137.511279404
1487 55.524223777 36.745578608 420.717389672 137.567959136
1488 55.801439606 36.828374592 421.530440363 137.668229991
1489 57.460919201 36.92348055 421.721965375 137.959719229
1490 57.623124731 37.012469472 422.085536504 138.979900438
1491 58.189570472 37.155948998 422.784738631 139.470576484
1492 58.772695401 37.313420532 423.277279334 139.977274827
1493 59.394891455 37.505656084 423.515097586 140.147471314
1494 59.709632314 37.545961799 424.015011294 140.458712315
1495 60.709011758 37.582242885 424.159948311 140.94156653
1496 60.878433915 38.116830552 424.556831725 141.542689111
1497 62.371407306 38.156817719 424.59165123 141.5607288
1498 62.716980084 38.458426929 424.954580611 141.598181069
1499 62.961865486 38.461851576 425.212917402 142.139664804
1500 64.539498662 38.472883497 425.314917129 142.316515975
1501 65.479035743 38.531858281 426.360311867 142.320454506
1502 66.43186641 38.557521896 427.221991087 142.526885354
1503 66.886132559 38.651058305 427.796783163 142.792444782
1504 67.896617806 38.676988765 427.851984926 143.095085763
1505 68.843725146 38.793268679 428.365699772 143.272808524
1506 70.37363792 39.188582947 428.381618114 143.915355815
1507 71.963116509 39.213942637 428.760218201 144.032418695
1508 72.520199149 39.513913776 429.961681323 144.301713295
1509 73.14651018 39.531947194 430.109692758 144.441460804
1510 73.235920334 39.619730375 430.229353428 144.610684287
1511 73.622135179 39.652631972 430.655963671 145.032947459
1512 74.232678041 39.792984967 431.175803713 146.502292878
1513 74.489233091 39.950205319 431.322636263 147.139619241
1514 74.765050642 39.980697546 431.669869713 148.202970078
1515 74.966338592 40.099450709 431.948167232 148.840036284
1516 75.727948211 40.158413977 432.542275476 149.087086
1517 75.769740646 40.555941397 432.630176441 149.651327453
1518 76.176826978 41.049853212 432.793197401 149.663116576
1519 78.381893678 41.34492314 433.180577543 150.202525359
1520 81.467413792 41.625534249 433.415271293 150.874011068
1521 81.646674648 41.728213355 433.848220452 151.927049362
1522 81.799740659 42.07592369 434.636753873 151.940342797
1523 83.956199846 42.087448045 435.441953945 152.104241865
1524 85.839108728 42.574867954 436.023053076 153.651460612
1525 86.023917927 42.832130498 436.549493565 153.802612057
1526 86.181310852 43.099417045 436.884545675 153.871337911
1527 87.2374997 43.100560463 437.209876642 154.024872105
1528 87.464984746 43.111877054 437.418625653 154.202173882
1529 89.762076258 43.285328084 438.299322466 154.967391773
1530 89.825250157 43.608995657 438.671224978 155.048193319
1531 90.197247282 43.830228046 439.416580748 155.991579198
1532 90.436935475 43.96139874 439.432180241 156.676364786
1533 92.375164328 43.987152239 439.755911963 156.929519504
1534 92.933065343 44.053776396 439.871359062 157.081821104
1535 93.426484629 44.186013064 440.463219253 158.487588225
1536 93.886538415 44.848650877 440.864791929 158.615216755
1537 100.750169737 44.930260466 440.945326796 159.154094283
1538 101.341799458 45.176809941 441.02767857 159.27915977
1539 102.641565533 45.442400387 441.954878525 159.697156225
1540 104.00860386 45.51586382 442.071710803 159.966774199
1541 108.004789389 45.733120241 442.14606392 160.135568905
1542 110.011792465 46.27859431 442.193807547 160.5061828
1543 116.989896067 46.740566795 442.461856386 161.061282927
1544 118.023709438 46.970213957 442.582586672 161.47994365
1545 120.64562784 47.144226576 442.626524422 162.174874502
1546 121.668064304 47.287415119 443.535612925 162.382556632
1547 121.773630908 47.375561854 443.894844074 163.282679053
1548 126.105383005 47.56486956 444.677270888 163.954086929
1549 126.237965846 47.613635335 444.743648457 167.256909386
1550 128.812214192 47.623526399 444.793927078 167.344418172
1551 130.387869355 47.639042331 444.827131567 167.487050618
1552 131.439380924 47.789827181 445.341125234 167.705742238
1553 131.669753007 47.872892772 445.873143425 168.497737099
1554 135.088909837 47.938159481 446.835172452 170.344527403
1555 136.169314429 49.571120242 446.9183251 170.410164827
1556 137.592668367 50.358762345 447.133952713 170.582468684
1557 138.064612941 51.302246741 447.386439998 170.774617468
1558 138.928926673 52.11667809 448.168669117 171.659928775
1559 141.88227297 53.019883507 448.36237016 172.157797609
1560 144.720150069 56.931573759 448.817084313 173.00109096
1561 144.929918345 57.48340073 449.404085124 173.099076704
1562 147.689678808 57.609586959 450.048414326 173.854857759
1563 149.749928646 57.78526561 450.208735459 174.716459066
1564 151.510697939 57.841934865 450.30186836 174.739506291
1565 153.553383339 57.855353557 450.517592396 174.849471855
1566 155.26303595 57.948485931 450.678501299 175.177666167
1567 159.158478209 59.110960871 451.333561218 175.268349434
1568 161.151205432 60.271737112 451.38183165 176.031124031
1569 165.799807779 60.873495175 452.231702892 176.378899631
1570 166.158696957 60.962261147 452.743680615 177.034326714
1571 172.060683077 61.98309842 452.792349697 177.526348761
1572 173.610560835 62.625933356 453.009688166 179.085238437
1573 180.646437938 63.090113167 453.260967528 180.396685421
1574 185.718489596 63.72172081 453.425184422 180.91260435
1575 193.686325548 64.170828062 453.481425039 180.966415815
1576 199.742191447 65.04724959 453.524512602 182.552064295
1577 202.526059174 65.478379017 453.864788628 184.284607238
1578 204.464384896 67.246871951 453.965869186 184.667009259
1579 204.732409617 68.288570321 454.214803051 186.727171597
1580 210.857299057 69.423834626 454.595787128 189.386839399
1581 211.394548802 69.6629615 454.661236728 189.580133933
1582 214.833666858 71.506896116 454.808916534 192.98757675
1583 223.725007403 72.288228457 454.815604144 194.369443616
1584 227.669442222 72.702360904 455.115673389 194.978884427
1585 237.241297172 73.525669404 455.507010332 195.246439189
1586 237.610379871 73.794567554 455.698536295 196.448584431
1587 238.743341128 73.816616438 456.154214363 196.622006632
1588 243.383595623 74.377922578 456.506833224 197.18163865
1589 246.287452095 75.774861645 457.268271586 198.328292033
1590 250.098641297 75.796104977 457.602486501 199.357718784
1591 250.537688986 77.272454197 457.859132984 202.669322439
1592 252.193000655 77.327702324 458.11431474 202.681450662
1593 252.579097384 78.646920653 458.39690254 206.594141293
1594 252.683977419 79.53272206 458.502847356 207.360907756
1595 256.209163822 80.736914107 458.896540703 207.647347225
1596 257.96267849 81.163684899 458.915155926 210.303449421
1597 265.055788876 82.11952771 459.060656486 210.982233211
1598 270.458873074 83.110713167 459.151102899 212.124967837
1599 281.234764242 84.164491395 460.246124494 212.690628425
1600 281.264735962 84.958007923 460.326710926 213.706530517
1601 303.888711258 85.85823327 461.167124433 213.890982794
1602 304.442097903 88.101998614 461.3824723 215.556850795
1603 306.238799691 88.338534782 461.829823702 215.832857269
1604 310.730314818 88.991689886 462.224298983 216.362210169
1605 312.649931244 89.832634222 462.351972429 217.531252407
1606 314.327069078 90.042827857 462.787063682 221.577020015
1607 319.337957819 90.674480766 462.898858875 223.25750568
1608 320.521581216 92.095772442 463.002639276 223.64776186
1609 322.08417506 95.792017428 463.107585334 224.845153361
1610 327.046807386 100.686868867 463.389861056 225.68820728
1611 327.691011169 100.876154605 463.633470128 225.734501325
1612 342.71295901 114.829492652 463.895510807 225.907003297
1613 345.633425564 117.440702694 463.927906484 230.426738951
1614 348.825232826 120.624873725 463.956948303 234.082339769
1615 349.592044399 121.153027438 464.171171145 234.418933774
1616 379.927972153 121.41438844 464.242345684 238.297089708
1617 382.257346205 122.070713257 464.908962991 246.481495845
1618 398.251626179 125.020486109 465.409353239 247.733210058
1619 400.518308724 125.674766728 465.415284162 247.740520742
1620 405.734530069 129.204059866 465.61020623 248.857761806
1621 407.627072892 129.428475598 465.747566943 248.881664714
1622 449.362325552 130.05026815 465.782059796 249.288932741
1623 453.241907696 130.142865856 465.9000202 254.061187773
1624 471.288573314 131.140807527 466.129183056 254.345980966
1625 473.999003221 138.475369419 466.536410655 254.839501597
1626 485.642034549 140.289740485 466.599528355 256.168165524
1627 488.836035616 141.231919083 466.812973615 256.550884703
1628 489.413042327 142.819041207 466.870409637 260.277757081
1629 491.771129506 145.26918657 466.967200668 268.68611396
1630 494.526304612 149.081725218 467.370929104 272.853742517
1631 495.086189936 150.540122545 467.72739895 278.477446711
1632 504.507256912 153.405734843 467.742617436 281.261867876
1633 505.6641174 153.513735749 468.620852713 281.884663217
1634 514.558253287 154.244001414 469.125492337 282.389319984
1635 516.253746394 158.052240862 469.151333691 290.753349931
1636 518.577046765 160.625616985 469.443462058 300.930368365
1637 519.033536388 161.486865609 469.503372484 303.698802461
1638 519.066047973 162.517995468 470.341669558 304.581741074
1639 521.467481858 165.77616546 470.653859039 304.925185145
1640 521.513658977 166.731079407 470.890507996 308.569001494
1641 521.846757835 169.115190957 471.027511636 309.842412969
1642 522.919580871 170.951113316 471.618813115 311.05053838
1643 523.296797731 172.847765767 471.852812182 315.100653695
1644 523.963946737 176.849123232 472.317000807 317.585557897
1645 524.245796036 177.873425317 472.468632228 323.473451851
1646 524.385516307 179.860201901 472.823283677 328.798926223
1647 525.059021107 181.339745298 473.084331968 332.209830107
1648 525.079489733 182.501166505 473.407462741 339.202725515
1649 525.308008548 182.841933555 473.853668543 342.913798638
1650 525.506614593 187.786815119 474.19569226 351.252998815
1651 525.611161316 188.722453944 474.367848135 356.272443115
1652 525.618337531 188.744046529 475.085580628 357.973795552
1653 528.341194867 190.63746562 475.273278112 358.676776706
1654 528.967279013 192.486148564 475.646225721 360.449272325
1655 529.234282897 194.293938945 475.693617054 361.031342884
1656 529.995539046 195.01144569 475.74695172 368.141589229
1657 530.362366663 198.41348647 476.127143078 372.952577697
1658 531.055851161 201.944274839 476.19417902 375.643405406
1659 531.545223602 207.190716375 476.206198915 378.314998966
1660 531.996368632 211.041820041 476.277568317 378.387892485
1661 532.381498479 216.07853813 477.354493363 382.100073049
1662 532.834479999 216.963112696 477.363920897 385.813488483
1663 533.828360175 221.936950548 477.364472017 388.488064891
1664 535.403712538 229.248865104 477.76695169 390.329519143
1665 535.424525952 231.366431715 477.772978066 391.19015139
1666 535.717061606 232.408143021 478.479973632 398.875930164
1667 536.128037295 236.60336215 478.578563844 401.846616141
1668 536.265818785 242.671196 478.925601458 404.385677916
1669 537.283007359 253.81666167 479.41435319 407.120935143
1670 537.70102988 254.005581364 479.917745544 407.484056035
1671 539.112636022 256.901079043 480.357031445 408.317919017
1672 539.510223298 265.474174502 480.638792003 417.425669337
1673 542.513676157 271.453542469 481.160928698 425.515055629
1674 542.709662408 273.564540921 481.277119077 428.940004666
1675 543.817031316 275.858756681 481.294011855 435.070290838
1676 544.258809975 290.39222597 481.950422324 435.376773675
1677 544.288062264 297.484366194 481.982891064 435.692075066
1678 544.583896819 297.562224077 482.766877972 438.318546647
1679 544.645907949 304.929263744 483.007719034 440.924383939
1680 545.005518063 307.650163584 483.198438698 441.894218035
1681 545.522892884 308.810744181 483.24901722 451.575267387
1682 545.651100855 320.592369777 483.493873528 455.031687201
1683 545.720311876 327.932823411 483.499984516 459.041731292
1684 545.745336123 337.200165839 483.729073673 465.80141786
1685 546.265173949 337.398307712 484.177855608 476.64477805
1686 546.437658198 337.811368774 484.2951831 485.252015469
1687 546.441436422 338.689924568 484.379994442 488.185584623
1688 546.559565375 341.440592454 484.430345353 493.625295781
1689 546.742633842 346.895447288 484.613356957 493.708929326
1690 546.781001506 372.177630461 484.858614685 498.854007295
1691 546.802338473 379.15844244 485.047018053 513.731387148
1692 546.891280535 386.823605961 485.095115094 519.864958615
1693 546.925221622 399.753306534 485.158830226 522.52807433
1694 547.025505769 412.116415014 485.586197306 525.323623208
1695 547.333500729 427.716384108 485.819498674 530.738253759
1696 547.342965098 428.389228407 485.842582482 531.519272439
1697 547.476474147 431.657385975 486.487194232 543.744055309
1698 547.772243547 445.490335715 487.197239302 547.440793455
1699 548.2035943 449.808590345 487.466569888 548.184191636
1700 548.280125959 459.541796087 487.580006297 551.610199061
1701 548.312897518 464.918893672 487.859064457 561.489452905
1702 548.378915391 468.090418817 488.373293202 562.623968026
1703 548.431264088 483.180842349 488.726771918 564.353323615
1704 548.452059496 484.861685787 489.385946678 572.299980513
1705 548.722538236 487.128297074 489.439849442 573.703188828
1706 548.874290036 491.069385215 489.552092299 577.645815983
1707 548.880529968 492.684842435 489.70353121 580.246585822
1708 549.039182092 494.739644284 489.789441691 586.325063024
1709 549.077060945 504.160888286 490.228375763 595.398082969
1710 549.374297758 508.631359132 490.712251074 597.329864563
1711 549.742517373 511.327105436 490.753503191 601.017310064
1712 549.800780092 512.544100382 490.807942751 601.022261166
1713 549.837956969 512.587706843 491.243217134 601.025243731
1714 549.878431476 513.024156885 491.276497111 601.025728757
1715 550.14915529 516.122006203 491.392735389 601.026539771
1716 550.180783038 517.268620408 491.64843384 601.027934284
1717 550.222522984 518.874372606 491.688884661 601.029037897
1718 550.230813645 519.080020674 491.995184313 601.029455296
1719 550.245919597 522.349202195 492.092193852 601.029470197
1720 550.501166183 522.465843842 492.165036733 601.02970033
1721 550.582563595 523.146697814 492.311635137 601.030330408
1722 550.598120794 523.585890685 492.503036091 601.033304748
1723 550.724211543 523.623598145 492.619642837 601.034614066
1724 550.831430502 524.783997373 492.798677724 601.035094016
1725 550.834006433 524.785179725 492.801315579 601.03552192
1726 550.876559764 525.36940534 492.820429793 601.03556586
1727 550.885403825 525.413672247 492.986225995 601.035600935
1728 550.910974867 525.577969985 493.120160755 601.035962611
1729 551.121058481 525.854634173 493.204910578 601.036010414
1730 551.197130607 526.224348768 493.436972641 601.03657132
1731 551.312258291 526.592989581 493.566263348 601.037745921
1732 551.398055929 526.908963711 493.727582374 601.037816
1733 551.46097987 527.584622591 493.74211432 601.037939554
1734 551.685661811 528.335196208 494.010019212 601.039601021
1735 551.7634942 528.433270296 494.073863792 601.039656133
1736 551.784676592 528.72618632 494.358293823 601.039901012
1737 551.808951953 528.953720265 494.388400822 601.040165674
1738 551.829922346 528.962986505 494.497440088 601.040170409
1739 551.868446903 529.341406833 494.814254043 601.040794916
1740 551.870904335 531.23432799 494.821191536 601.040942138
1741 552.143436788 531.274989203 494.879746324 601.041493727
1742 552.189437359 531.48245026 494.970691718 601.041496952
1743 552.296649565 531.547445429 495.000790172 601.041583741
1744 552.499691647 532.636284859 495.126199827 601.042003303
1745 552.51153547 533.308759671 495.352576755 601.042336852
1746 552.809602305 533.461304197 495.382062162 601.042368786
1747 552.886909494 534.058646175 495.542514593 601.042523099
1748 552.898498876 534.107823718 495.812842016 601.042541717
1749 552.972221806 534.311652953 495.914461642 601.042680446
1750 553.136159303 536.191329368 496.141870025 601.042987189
1751 553.300172679 536.747559168 496.300187251 601.043556592
1752 553.304014691 537.147685374 496.347586948 601.043707032
1753 553.309067605 537.302209299 496.387342938 601.043755741
1754 553.427345443 540.408717037 496.461836999 601.044578886
1755 553.646083354 540.851182564 496.515650699 601.04496242
1756 553.711938202 541.859943264 496.755039748 601.045390801
1757 553.717135613 541.950885238 496.840217836 601.045676661
1758 553.738639558 542.5033693 497.124247758 601.046238579
1759 553.738657496 542.592847186 497.183323107 601.046738932
1760 553.788234033 542.627634388 497.232444289 601.046973297
1761 553.931860139 543.471842039 497.381816928 601.047130025
1762 554.020934168 543.840903334 497.532264956 601.047586907
1763 554.027121751 545.042949474 497.566325022 601.047850978
1764 554.116491854 545.78396644 497.573731731 601.04802812
1765 554.131380316 545.836780341 497.741488644 601.048381237
1766 554.194838344 546.763904647 497.976953405 601.048399515
1767 554.278013024 546.898696873 498.123259642 601.048661318
1768 554.409825571 546.977182971 498.383626474 601.0486941
1769 554.509899984 547.254499717 498.459596797 601.049249505
1770 554.540131845 547.505378357 498.504190592 601.04971278
1771 554.723589866 547.627800414 498.571161086 601.050389809
1772 554.798355545 547.672175446 498.686882855 601.050443006
1773 554.798961069 547.693724001 499.301475769 601.0505055
1774 554.83707449 547.824373531 499.736844703 601.05054633
1775 554.965661497 548.084996386 499.739966225 601.05098161
1776 554.993748266 548.085393397 499.747703963 601.05126597
1777 555.01635687 548.094405946 499.928448973 601.052708153
1778 555.509080929 548.40176646 499.937486885 601.052997978
1779 555.846891428 548.404764052 500.005015946 601.054529287
1780 555.873295699 548.45605232 500.409009571 601.05518108
1781 555.939110719 548.505872883 500.827240361 601.05526205
1782 556.072456481 548.626697441 501.198895794 601.055586574
1783 556.115330491 548.649157011 501.202268696 601.056087527
1784 556.134468126 548.693388944 501.469809283 601.056364131
1785 556.225266967 548.979657246 501.554004898 601.056948602
1786 556.449372151 549.033558597 501.620569924 601.057299857
1787 556.517629932 549.153724338 501.722321008 601.057629057
1788 556.745475166 549.225263472 501.742389994 601.057795131
1789 556.78199725 549.291784077 501.890974431 601.058087866
1790 556.786350927 549.40259382 502.271513266 601.059050855
1791 556.866592833 549.412657718 502.324747332 601.05926457
1792 557.167736291 549.734042557 502.394152465 601.059378446
1793 557.338952431 549.801183714 502.689999238 601.05987526
1794 557.364205225 550.173022399 502.770344521 601.060061412
1795 557.547557684 550.417875547 502.832043559 601.060080705
1796 557.611286099 550.484424419 502.891291692 601.060322515
1797 558.020920851 550.531888299 502.910222373 601.060547927
1798 558.04162346 550.60474772 502.927840364 601.061938827
1799 558.057171987 550.621064476 503.079546181 601.062156894
1800 558.36673424 550.689853078 503.089067425 601.062736138
1801 558.506433886 550.709067918 503.268345397 601.062984239
1802 558.782201681 550.761077287 503.296226964 601.063093859
1803 558.819144099 551.153746364 503.394140363 601.064365171
1804 558.826655332 551.231744224 503.664922658 601.064484837
1805 558.831858898 551.299495322 503.81520675 601.065467523
1806 558.920657165 551.377125733 504.4060802 601.06707222
1807 559.158638811 551.407793176 504.596744323 601.068069737
1808 559.408657222 551.482678924 505.288039862 601.06871585
1809 559.543427979 551.616791042 505.376734888 601.068727049
1810 559.574467011 551.640505445 505.485022142 601.069795843
1811 559.601584432 551.707482444 505.601679922 601.070028108
1812 559.658128348 551.875440888 505.669800476 601.070901274
1813 559.695822931 551.906299637 505.753528985 601.071491766
1814 560.230583875 551.943779195 505.823833798 601.072331436
1815 560.257053113 551.974220199 505.975266378 601.072441248
1816 560.588170779 552.092917974 506.033067288 601.072557905
1817 560.592087547 552.193821466 506.114848145 601.072891648
1818 560.595708075 552.322329081 506.296275344 601.073008132
1819 560.655357452 552.562209674 506.441277808 601.073012348
1820 560.672534504 552.669388708 506.621264259 601.073448061
1821 560.674951837 552.814982951 506.717063991 601.074629193
1822 561.150282542 552.817884057 506.745215602 601.075574326
1823 561.167503654 552.82142164 506.752213142 601.075837947
1824 561.578247597 552.822778179 506.863348888 601.076084299
1825 561.773465106 552.831351447 506.886002198 601.076147462
1826 561.818139851 552.980421554 507.165540096 601.076252961
1827 561.94938182 553.046355439 507.44008148 601.07628168
1828 561.97265635 553.156919391 507.447888377 601.077227919
1829 562.127103119 553.664437089 507.479938633 601.078938921
1830 562.414814276 553.794347633 507.976762123 601.079839941
1831 562.765588868 553.828898322 508.140147216 601.080920902
1832 562.796831643 553.865141952 508.286686611 601.081488481
1833 563.053594279 554.082035835 508.458516024 601.08465106
1834 563.176202128 554.255233249 508.509225937 601.0851181
1835 563.237160455 554.288916195 508.723120571 601.085521837
1836 563.262879817 554.455802782 508.809205729 601.086121237
1837 563.354564375 554.566043476 509.211738956 601.087538569
1838 563.519368533 554.667700972 509.220947688 601.089771042
1839 563.542202189 554.722963604 509.233344905 601.091083468
1840 563.604392876 554.866767524 509.253589722 601.09147851
1841 563.607002861 555.072824581 509.374102679 601.091498284
1842 563.836675879 555.092879657 509.551308656 601.091548342
1843 563.979051612 555.284982024 509.649423396 601.093032191
1844 564.093752633 555.362240818 509.719780175 601.093092559
1845 564.140094595 555.47625438 509.976669332 601.093486813
1846 564.250719473 555.710607686 510.026363265 601.093967118
1847 564.531035897 555.786339273 510.079855959 601.095074615
1848 564.747969277 555.984453945 510.283066585 601.095170429
1849 564.790853661 556.32782969 510.786169831 601.097093314
1850 564.804286419 556.366489449 511.062340412 601.097112293
1851 564.872154605 556.505888132 511.396646646 601.097271778
1852 564.918371592 556.616693744 511.428777259 601.098291959
1853 564.956271469 556.635222046 511.442254117 601.09958453
1854 565.107817438 556.734539824 511.444036517 601.100036591
1855 565.239675359 556.965904568 511.709538448 601.100995895
1856 565.260482649 557.117492193 511.862218335 601.101194145
1857 565.499602314 557.151108573 512.158284565 601.101550252
1858 565.638116514 557.278338012 512.343244286 601.102353387
1859 565.639270358 557.380845782 512.863345364 601.102595198
1860 565.774417909 557.509737648 513.011789689 601.102716564
1861 565.809257994 557.541440681 513.080323819 601.103936286
1862 566.034068812 557.580832783 513.34068686 601.104496898
1863 566.154206941 557.84512962 513.424166472 601.10454297
1864 566.15680615 557.908299146 513.773466608 601.105162291
1865 566.233807841 558.653862938 513.797856048 601.107004051
1866 566.389269212 559.309731264 513.81562004 601.107157593
1867 566.621596224 559.433978061 514.130403945 601.107301851
1868 566.761704338 559.439221555 514.331570877 601.108255935
1869 566.870985026 559.897941499 514.646975281 601.108678828
1870 566.994210263 559.949124746 514.804416393 601.108742465
1871 567.063803102 560.44533737 514.980261611 601.109795467
1872 567.086022951 560.452134154 514.995400532 601.10980137
1873 567.183262057 561.159130927 515.181684501 601.110073516
1874 567.223162747 561.235087223 515.186788468 601.110618078
1875 567.238648874 561.32952697 515.294935144 601.110814099
1876 567.343077732 561.406553654 515.733183688 601.110927606
1877 567.352900107 561.446574524 515.771516884 601.111114699
1878 567.375268867 561.593035666 515.811247969 601.111568771
1879 567.40957163 561.675235961 515.844714047 601.112068726
1880 567.452923725 561.695945611 515.926525183 601.112145823
1881 567.455427819 561.72492884 516.288416091 601.112390381
1882 567.464796741 562.241240366 516.30553784 601.112787671
1883 567.542280117 562.451960405 516.321547827 601.114826094
1884 567.556470056 562.978124647 516.468647699 601.115203202
1885 567.57697632 563.009906581 516.509232891 601.115375073
1886 567.578776733 563.029281343 516.63820124 601.115910258
1887 567.582449917 563.315898184 516.807184187 601.116489972
1888 567.591472762 563.362762538 517.077738678 601.116711231
1889 567.682120285 563.473708369 517.398406708 601.119317208
1890 567.683896866 563.498101184 517.562320185 601.119327875
1891 567.743183192 563.631510102 517.691382041 601.119330445
1892 567.743584423 563.673518606 517.704614925 601.122090791
1893 567.794815481 563.756891078 517.723267911 601.122111179
1894 567.828756722 563.931239329 517.726273757 601.122354853
1895 567.882049869 564.285846916 517.978771073 601.123026222
1896 567.896258653 564.448189408 518.178591817 601.12312093
1897 567.96006489 564.456291319 518.291750225 601.123773993
1898 568.035289045 564.739651819 518.501977029 601.126641317
1899 568.118100314 564.894515498 518.599691872 601.127694218
1900 568.125870667 565.182355824 518.632939487 601.127949298
1901 568.228492222 565.185642956 518.759871151 601.127979008
1902 568.277488515 565.278581051 518.76726557 601.128057212
1903 568.347376699 565.686044196 518.889023732 601.128319199
1904 568.35998298 565.712469732 518.892480158 601.128820501
1905 568.378633072 565.733800032 519.029774537 601.129272909
1906 568.450669689 565.77037418 519.099337963 601.129344039
1907 568.493510903 565.811204694 519.26561524 601.131105898
1908 568.497944667 565.837938086 519.363949917 601.131212606
1909 568.507329046 565.850826063 520.235757427 601.131417521
1910 568.557534612 566.245641791 520.4590478 601.132399888
1911 568.562420875 566.25368387 520.523038724 601.132532735
1912 568.62572565 566.415957522 520.962035578 601.134167825
1913 568.763009412 566.498779843 521.293714183 601.134800123
1914 568.782202687 566.552154066 521.537811409 601.135127086
1915 568.925394072 566.578632733 521.928098434 601.135877336
1916 569.057084953 566.595921893 522.080202664 601.13604373
1917 569.107940832 566.654620434 522.486527933 601.136366339
1918 569.187418601 566.813639403 522.557823614 601.136640625
1919 569.214427275 566.860823051 522.637286464 601.138781718
1920 569.232175861 566.877137889 522.700882148 601.139487616
1921 569.274855812 566.880015348 522.728882521 601.139971976
1922 569.314465547 567.043677443 522.781736332 601.140067955
1923 569.381521705 567.224316707 523.260893048 601.140722458
1924 569.466331603 567.275888722 523.717802833 601.143761044
1925 569.519793499 567.29467958 523.79329668 601.144202152
1926 569.63570462 567.295890645 523.963808288 601.144835529
1927 569.784562109 567.367341759 524.035151743 601.145072456
1928 569.797258242 567.36742335 524.775064251 601.145960961
1929 569.82035352 567.434931397 524.812815788 601.146221539
1930 569.856865628 567.695319948 524.88211733 601.146839569
1931 569.866528458 567.763389452 524.925739815 601.147689123
1932 569.922241208 567.777348051 525.062477906 601.148983376
1933 569.938201566 567.859712916 525.226867016 601.149013272
1934 570.081085073 567.870769071 525.601214331 601.149759176
1935 570.129645741 567.977877195 525.749144398 601.149800158
1936 570.191726559 568.103239808 525.813479751 601.150022784
1937 570.224100416 568.25032885 526.673904745 601.15134997
1938 570.287689477 568.308000873 526.997859232 601.151881411
1939 570.347427903 568.313001851 527.129499882 601.15227016
1940 570.373345159 568.327121347 527.263648497 601.152771147
1941 570.402443848 568.348455198 527.352066679 601.152878541
1942 570.405685484 568.363773833 527.369536874 601.153586622
1943 570.427585709 568.422647848 527.474515549 601.153900541
1944 570.495524108 568.434867208 527.500249203 601.157098662
1945 570.49680238 568.437779287 527.64982384 601.157754966
1946 570.609128606 568.522959235 527.816771085 601.15833598
1947 570.765651529 568.589038797 527.869073214 601.15911659
1948 570.771124528 568.595988839 527.8797088 601.160204172
1949 570.797457364 568.601302576 528.054092987 601.161332011
1950 570.868262825 568.667079542 528.105939763 601.161453774
1951 570.952746829 568.710979551 528.314208566 601.162170912
1952 571.011013561 568.714318644 528.610633425 601.162935896
1953 571.218528078 568.8161266 528.839077936 601.163893898
1954 571.253669458 568.844208106 529.241841615 601.166036422
1955 571.381667132 568.890276449 529.255221826 601.166123821
1956 571.429715877 568.964116084 529.478392999 601.166406415
1957 571.45200784 569.030193306 529.797117063 601.167420076
1958 571.504259126 569.046473329 529.995224613 601.167668867
1959 571.547260717 569.182023312 530.206490746 601.16889982
1960 571.699069858 569.579870489 530.287026707 601.170188161
1961 571.868005435 569.632374404 530.290747376 601.170466039
1962 571.871280404 569.763830268 530.566468018 601.17287086
1963 571.902375894 569.780503313 530.86463431 601.173820848
1964 572.011527847 569.784123265 530.907056996 601.174286034
1965 572.037579779 569.815059909 531.059175067 601.175902822
1966 572.203614466 569.88343983 531.081699602 601.176508699
1967 572.233000369 569.955278752 531.101061776 601.177446354
1968 572.344063806 569.975364393 531.551186335 601.178173525
1969 572.359274052 569.990411632 531.593494988 601.179450226
1970 572.386933846 569.999606126 531.635603431 601.182498584
1971 572.400424619 570.272182267 531.829617644 601.184220072
1972 572.618174446 570.38427561 531.891339873 601.184984809
1973 572.670225022 570.391003544 532.093896051 601.187357208
1974 572.671520722 570.456835034 532.182110652 601.187855495
1975 572.693000775 570.602783724 532.225363918 601.187944186
1976 572.712764215 570.634413485 532.354424382 601.189972847
1977 572.714582914 570.637943996 532.365981958 601.19020007
1978 572.843071037 570.865047097 532.496002704 601.190609786
1979 572.895326968 570.871369779 532.841801119 601.190966318
1980 572.951370755 570.901161633 532.848197467 601.193874973
1981 572.970188179 571.147821927 533.220114084 601.19458997
1982 573.0385866 571.311069799 533.546577729 601.194678911
1983 573.10646853 571.362822054 533.617666813 601.194743872
1984 573.110021251 571.403803189 533.691694565 601.195153425
1985 573.121366975 571.418316779 533.807634075 601.197095456
1986 573.124614724 571.587267157 533.816801423 601.199874649
1987 573.167190453 571.637365442 533.975000197 601.200296725
1988 573.180018073 571.6633104 534.026616487 601.201700864
1989 573.183722879 571.691793869 534.254410726 601.202506198
1990 573.183852586 571.975474667 535.444948517 601.203202309
1991 573.186294204 572.178560855 535.623617985 601.203715889
1992 573.319564488 572.243166654 535.803237724 601.204158843
1993 573.4186858 572.264460124 535.981678179 601.205501493
1994 573.419611332 572.282244275 536.317975215 601.208431131
1995 573.428217551 572.323841045 536.80702845 601.210458639
1996 573.51431319 572.341979976 536.823130461 601.210604988
1997 573.661995558 572.408310636 537.046795229 601.211185184
1998 573.82894038 572.421464931 537.285189128 601.211236776
1999 573.873135021 572.470178426 537.3438165 601.214358122
2000 573.988680498 572.554760789 537.430045982 601.215816183
2001 573.990225106 572.579827768 537.47946591 601.218016144
2002 574.072704472 572.587011009 537.73838961 601.218260928
2003 574.093582702 572.599839934 537.747934999 601.219601159
2004 574.164651874 572.63296552 537.761475518 601.22102754
2005 574.169057359 572.698362641 537.78148845 601.222763524
2006 574.19343458 572.74768567 537.941755136 601.222808239
2007 574.269022497 572.813548722 538.015539443 601.222897582
2008 574.461411386 572.917035255 538.245032879 601.224382659
2009 574.625265128 572.925243307 538.930741615 601.224993247
2010 574.642788186 573.066926688 539.515324155 601.226346718
2011 574.649235506 573.14702312 539.515850732 601.227514971
2012 574.673648577 573.174648912 539.970123395 601.228349426
2013 574.688012901 573.236415048 540.146264245 601.232144225
2014 574.718047432 573.246339833 540.317707382 601.232854113
2015 574.739211858 573.257198385 540.59585718 601.234920875
2016 574.741456223 573.264482386 540.720097744 601.243692428
2017 574.849383412 573.619415379 540.821765008 601.244291935
2018 574.874148634 573.693489947 540.940242215 601.245597885
2019 574.913923412 573.781252533 541.030245789 601.245804739
2020 575.064300627 573.791832233 541.145784532 601.24912239
2021 575.203096336 573.824971352 541.346638343 601.249709177
2022 575.226039044 573.841372987 541.540528341 601.251382231
2023 575.233605281 573.930504052 541.643897411 601.251709792
2024 575.245889229 574.486948894 541.840892863 601.251751208
2025 575.284622492 574.501626867 541.94703682 601.252859186
2026 575.290415699 574.502491404 542.419617313 601.253943648
2027 575.393038817 574.52127957 542.514838446 601.254393489
2028 575.461817548 574.565089357 542.585241804 601.255730055
2029 575.527661189 574.635340462 542.627184437 601.2564999
2030 575.568676659 574.785407196 542.703163414 601.256515704
2031 575.618461879 574.851757046 543.122109748 601.257428238
2032 575.667706189 574.889101065 543.13565518 601.257587448
2033 575.67333253 575.05451259 543.148969744 601.25821409
2034 575.74325726 575.082480842 543.426520416 601.259543756
2035 575.838672662 575.177079824 543.451467409 601.260031432
2036 575.902544564 575.22098838 543.557511894 601.260638364
2037 576.044107056 575.286112224 543.568701565 601.260753911
2038 576.097977424 575.534002168 543.820990694 601.262403325
2039 576.111944417 575.556598378 544.318730518 601.2639307
2040 576.148348075 575.566502609 544.689189721 601.264140891
2041 576.160211342 575.63757416 544.752924929 601.266261538
2042 576.257488834 575.674177394 544.990793702 601.269821475
2043 576.262121625 575.675653839 545.073123719 601.272604996
2044 576.35051644 575.708032037 545.345284308 601.274519589
2045 576.369719834 575.792434277 545.407570998 601.275028321
2046 576.369915752 575.99547442 545.525249233 601.275963914
2047 576.381317078 576.005111647 545.688908943 601.276626568
2048 576.398487732 576.034567677 545.788772498 601.277037761
2049 576.429865318 576.071174348 546.561822931 601.278862601
2050 576.435225515 576.257459748 547.365137926 601.280463268
2051 576.444141143 576.572804777 547.388284224 601.280538008
2052 576.596746624 576.763619456 547.463097665 601.283812988
2053 577.021500904 576.782845902 547.702961483 601.285668968
2054 577.196089009 576.817340977 548.474759012 601.287521799
2055 577.276154186 577.011077669 548.487406727 601.287643744
2056 577.282252971 577.041766255 548.95139176 601.289354929
2057 577.405473324 577.054580306 549.059440415 601.290438572
2058 577.409258559 577.139382811 549.207976675 601.292340871
2059 577.475592848 577.268045263 549.499013122 601.294268395
2060 577.5385917 577.38000567 549.943851564 601.296932694
2061 577.619850326 577.431122773 549.953645656 601.299225727
2062 577.627881287 577.575493732 550.157017324 601.300903109
2063 577.66237817 577.788506548 550.262275581 601.302814278
2064 577.763486552 578.098786345 550.541522731 601.30312597
2065 578.011696393 578.194551462 550.73325357 601.303595674
2066 578.144078337 578.260071428 550.831173811 601.305794716
2067 578.388050371 578.43546838 551.40968063 601.305875198
2068 578.479787407 579.286097962 551.640863549 601.306625215
2069 578.520885163 579.363108432 552.542259536 601.309364937
2070 578.541324979 579.421307738 552.797713903 601.312004773
2071 578.720614881 579.521328973 552.848921051 601.312259043
2072 578.764434095 579.546887638 552.932112624 601.313331045
2073 579.747113829 579.697541661 553.189725239 601.316658595
2074 579.8150154 579.989977117 553.565358051 601.318302646
2075 579.955382292 580.444425225 553.647384949 601.319766645
2076 579.955618901 580.625761861 554.184045437 601.320073643
2077 579.991444113 580.67876838 554.202656486 601.324915677
2078 580.142777419 581.035121743 554.324923878 601.325582606
2079 580.408400196 581.205566911 554.975635882 601.330064881
2080 580.738303296 581.365328562 555.193349928 601.330462098
2081 581.39435504 581.435009165 555.527823796 601.333029162
2082 581.7089414 581.805713104 555.704344006 601.335447597
2083 582.105113536 581.892399 555.797795052 601.336632439
2084 582.204052826 582.176851966 555.906407411 601.338551085
2085 582.218532341 582.498569922 556.152943678 601.339564422
2086 582.861228754 582.999838269 556.629864102 601.340137504
2087 582.947990808 583.295464622 556.8212682 601.345550134
2088 583.262390318 583.311669981 557.565769099 601.349627959
2089 583.347602659 583.389191948 557.84789342 601.350087208
2090 583.354452981 583.768086387 557.867734557 601.35024634
2091 583.403087603 583.81478978 558.746591393 601.350337097
2092 583.520670011 584.267617868 559.466536332 601.354596338
2093 583.919409282 584.341780745 559.471414996 601.355091284
2094 584.061325783 584.367997393 560.081334229 601.357192767
2095 584.246019189 584.635914542 560.41035562 601.358243549
2096 584.266989384 584.724522791 560.886048665 601.360604018
2097 584.391053489 584.794823314 561.745471168 601.361916213
2098 584.665366047 586.143552189 562.231531824 601.365219788
2099 584.853295687 586.46255146 562.319677745 601.370452345
2100 585.655503758 586.671332515 562.755195452 601.371077256
2101 585.688743188 586.722095421 562.973641288 601.373250111
2102 585.743237153 586.822146333 563.225278862 601.374921133
2103 586.07403076 586.837282489 563.256082177 601.380449507
2104 586.246436481 586.934298949 563.436088394 601.38692297
2105 586.567556918 587.245411047 563.588289552 601.394527493
2106 586.740802946 587.286713392 564.538707386 601.400902863
2107 587.169332337 587.317234365 564.755487989 601.404368336
2108 587.413854981 587.661413251 564.876866476 601.405895735
2109 587.676431054 587.709857949 565.443884816 601.411238345
2110 587.810960627 588.419403853 565.775279311 601.413628936
2111 587.824760329 588.703900789 565.879445834 601.41373538
2112 588.506309841 588.920514337 565.968697111 601.415298945
2113 588.523234678 590.488033842 572.126840104 601.416293035
2114 589.747162116 590.83974363 573.942041931 601.423355389
2115 595.047825914 592.474060524 574.27100165 601.425313822
2116 595.481902866 593.676684385 576.877320625 601.428547252
2117 598.759457108 594.605237812 579.380793793 601.431795822
2118 601.531618226 597.769939426 581.34761699 601.437357216
2119 603.068495483 602.637856642 639.492132302 601.447869079

